Autovesk: Automatic vectorized code generation from unstructured static kernels using graph transformations

Leveraging the SIMD capability of modern CPU architectures is mandatory to take full benefit of their increasing performance. To exploit this feature, binary executables must be explicitly vectorized by the developers or an automatic vectorization tool. This why the compilation research community has created several strategies to transform a scalar code into a vectorized implementation. However, the majority of the approaches focus on regular algorithms, such as affine loops, that can be vectorized with few data transformations. In this paper, we present a new approach that allow automatically vectorizing scalar codes with chaotic data accesses as long as their operations can be statically inferred. We describe how our method transforms a graph of scalar instructions into a vectorized one using different heuristics with the aim of reducing the number or cost of the instructions. Finally, we demonstrate the interest of our approach on various computational kernels using Intel AVX-512 and ARM SVE.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.79.  Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.80.  New journals: DLT, FAC


==> extrakernels.csv <==
kernel,Gcc,Gcct,Clang,Clangt,Icpx,Icpxt,Gccafx,Gccafxt
bcucof,1.8207,0.0368,3.8538,0.0182,3.3963,0.0201,2.05924,0.103528
bcucofx2f,2.055,0.0259,3.97939,0.0152,4.24423,0.0134,1.29926,0.165007
weight,0.923114,0.1569,1.17766,0.1426,1.61336,0.1496,1.22311,2.09338
convolution,2.17166,0.0318,3.64523,0.0264,2.95836,0.0276,1.41458,0.188454


==> res-armsve/N1_1_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00202262 0.00197551 1.02385
8 0.00277412 0.00232319 1.1941
12 0.0042701 0.00270238 1.58013
16 0.00594951 0.00271577 2.19073
20 0.00607343 0.00279524 2.17278
24 0.00752639 0.00266236 2.82696
28 0.00805249 0.00301626 2.66969
32 0.00949754 0.00325489 2.91793
36 0.0116236 0.00340171 3.41699
40 0.0132585 0.00332955 3.98207
44 0.0152601 0.0038695 3.94369
48 0.016846 0.00396518 4.24848
52 0.0185105 0.00416196 4.44754
56 0.0252789 0.00428258 5.90273
60 0.0224828 0.00456845 4.92132
64 0.0328252 0.0111824 2.93543
68 0.028308 0.00505519 5.59979
72 0.0309607 0.00567008 5.46036
76 0.03395 0.00557292 6.09196
80 0.0362338 0.00733054 4.94286
84 0.0382576 0.00675086 5.66707
88 0.0405755 0.00804189 5.04552
92 0.0431528 0.00750709 5.74827
96 0.0468954 0.00975822 4.80573
100 0.0546655 0.00944493 5.78781
104 0.0509138 0.010851 4.69208
108 0.0533931 0.0107129 4.984
112 0.061907 0.0126916 4.87779
116 0.0591657 0.0133934 4.41753
120 0.0640645 0.0134527 4.7622
124 0.0651469 0.0146669 4.44176
128 0.0690165 0.0158978 4.34126


==> res-armsve/N1_1_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00213469 0.00218099 0.978771
8 0.00301671 0.0026181 1.15225
12 0.00424021 0.0034779 1.21919
16 0.0102878 0.0041283 2.49202
20 0.0090195 0.00344198 2.62044
24 0.0124435 0.0033127 3.7563
28 0.0109541 0.00301382 3.63462
32 0.0125668 0.00323048 3.89007
36 0.0145056 0.00341901 4.24263
40 0.023876 0.00383292 6.22919
44 0.0189553 0.00353653 5.35986
48 0.0281224 0.00393934 7.13886
52 0.0310014 0.00415065 7.46905
56 0.0299589 0.00435023 6.88674
60 0.0330116 0.00486476 6.78586
64 0.038107 0.00934346 4.07847
68 0.0307956 0.00475297 6.47923
72 0.0432377 0.0040372 10.7098
76 0.0467619 0.00528251 8.85221
80 0.0417296 0.00653876 6.38188
84 0.0419512 0.00552151 7.59778
88 0.0440887 0.00866019 5.09096
92 0.0533669 0.00780405 6.83836
96 0.0562682 0.00976462 5.76246
100 0.0598658 0.0105711 5.66316
104 0.0514425 0.00914091 5.62772
108 0.0551748 0.0112482 4.90521
112 0.0592258 0.0117278 5.05003
116 0.0639561 0.0127646 5.01043
120 0.0619401 0.0126304 4.90405
124 0.0692009 0.0147178 4.70185
128 0.0701266 0.0151387 4.63227


==> res-armsve/N1_N_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00272863 0.00282826 0.964773
8 0.00353743 0.00252685 1.39994
12 0.00475378 0.00447086 1.06328
16 0.00627735 0.00620048 1.0124
20 0.00635827 0.00549659 1.15677
24 0.00589247 0.00513485 1.14754
28 0.00745624 0.00668003 1.1162
32 0.0114989 0.00816696 1.40798
36 0.00777451 0.00811769 0.957724
40 0.00890354 0.0092553 0.961994
44 0.00903381 0.0101611 0.889058
48 0.0115101 0.0127208 0.904825
52 0.0144229 0.0126065 1.14408
56 0.0151942 0.0143501 1.05882
60 0.0143466 0.018965 0.756478
64 0.02149 0.020756 1.03536
68 0.0193048 0.0220682 0.874779
72 0.0249381 0.0222002 1.12333
76 0.0232769 0.026169 0.889484
80 0.0245405 0.0283112 0.866812
84 0.0263833 0.0320453 0.823313
88 0.0297432 0.033475 0.88852
92 0.0309808 0.0309604 1.00066
96 0.0332758 0.033786 0.984899
100 0.0345096 0.0343892 1.0035
104 0.0349129 0.0375309 0.930244
108 0.0372639 0.0388998 0.957946
112 0.0404696 0.0402538 1.00536
116 0.0454203 0.0422888 1.07405
120 0.0457257 0.0439625 1.04011
124 0.0439051 0.0503594 0.871835
128 0.0464429 0.0537833 0.863519


==> res-armsve/N1_N_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00405917 0.00308274 1.31674
8 0.00254297 0.00317101 0.801943
12 0.00716465 0.00544818 1.31505
16 0.00844786 0.00726517 1.16279
20 0.00712855 0.00716601 0.994773
24 0.00581198 0.00592775 0.98047
28 0.00831041 0.00766298 1.08449
32 0.0132458 0.0108317 1.22287
36 0.00914801 0.00828106 1.10469
40 0.016252 0.00879189 1.84852
44 0.0130296 0.0100314 1.29888
48 0.0129304 0.0103974 1.24362
52 0.0205897 0.0130985 1.57191
56 0.0230384 0.0132988 1.73237
60 0.0242222 0.0172504 1.40415
64 0.0266699 0.0157631 1.69192
68 0.0214562 0.0199128 1.07751
72 0.029177 0.0191605 1.52277
76 0.0243798 0.025947 0.9396
80 0.0257953 0.0271343 0.950653
84 0.0343654 0.0286489 1.19954
88 0.0351944 0.0309941 1.13552
92 0.0349575 0.0312269 1.11947
96 0.0403453 0.0321775 1.25384
100 0.036278 0.0343519 1.05607
104 0.0429239 0.0350384 1.22505
108 0.0434045 0.0366265 1.18506
112 0.0398194 0.0389952 1.02114
116 0.0420048 0.0402705 1.04307
120 0.0492484 0.0437115 1.12667
124 0.0454777 0.0468826 0.970034
128 0.0464868 0.051253 0.907006


==> res-armsve/NN_1_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00238047 0.00289494 0.822286
8 0.00343245 0.00237334 1.44625
12 0.00370225 0.00250444 1.47827
16 0.00622135 0.0034565 1.7999
20 0.00704708 0.0032642 2.1589
24 0.0072126 0.00355023 2.03159
28 0.00858194 0.00410728 2.08945
32 0.0102808 0.00449326 2.28805
36 0.0122143 0.004942 2.47153
40 0.0136604 0.00534044 2.55792
44 0.0159349 0.00636948 2.50176
48 0.0175578 0.00743437 2.36171
52 0.0199743 0.00873355 2.28708
56 0.0228 0.0103903 2.19435
60 0.0324575 0.0127262 2.55045
64 0.0284247 0.0138535 2.05181
68 0.0312271 0.0149394 2.09025
72 0.0338757 0.0176665 1.91751
76 0.0366313 0.0196405 1.86509
80 0.038532 0.0219014 1.75934
84 0.0414186 0.0237223 1.74598
88 0.0483988 0.0257811 1.8773
92 0.0515093 0.0266604 1.93205
96 0.0482452 0.0297831 1.61989
100 0.051752 0.0304081 1.70191
104 0.0587899 0.0323178 1.81912
108 0.0566782 0.0356877 1.58817
112 0.05854 0.0376279 1.55576
116 0.0609415 0.0396437 1.53723
120 0.0633356 0.0403525 1.56956
124 0.0714195 0.0423069 1.68813
128 0.0697584 0.0438635 1.59035


==> res-armsve/NN_1_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00407402 0.00507536 0.802706
8 0.00225124 0.00270847 0.831185
12 0.00419652 0.00358415 1.17086
16 0.00972702 0.00468997 2.074
20 0.0131987 0.00489931 2.69399
24 0.0108622 0.00399477 2.71911
28 0.0111389 0.00364846 3.05304
32 0.0198111 0.00473997 4.17958
36 0.0149701 0.00484132 3.09215
40 0.0246086 0.00551568 4.46157
44 0.0185824 0.00595765 3.11908
48 0.0283614 0.00674715 4.20346
52 0.0306125 0.00787622 3.8867
56 0.0352057 0.00841285 4.18475
60 0.0355239 0.0099906 3.55573
64 0.0316862 0.0132395 2.39331
68 0.0424182 0.0131922 3.2154
72 0.044111 0.0168666 2.61529
76 0.046206 0.0186794 2.47363
80 0.0478289 0.0213916 2.23587
84 0.0507432 0.0240484 2.11004
88 0.0446201 0.0260847 1.71059
92 0.0543553 0.0274324 1.98143
96 0.0568005 0.0315862 1.79827
100 0.0505174 0.0325682 1.55113
104 0.0532968 0.0344612 1.54657
108 0.0608874 0.0356077 1.70995
112 0.0572819 0.038207 1.49925
116 0.0662522 0.038863 1.70476
120 0.0616963 0.0415709 1.48412
124 0.0716881 0.0418226 1.7141
128 0.074361 0.0433555 1.71515


==> res-armsve/NN_N_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00210661 0.0018506 1.13834
8 0.00322971 0.00270599 1.19354
12 0.00337662 0.00342703 0.98529
16 0.00538145 0.00555126 0.969411
20 0.00678237 0.00568129 1.19381
24 0.00744801 0.00550076 1.354
28 0.012177 0.00861217 1.41393
32 0.00774853 0.00660764 1.17266
36 0.00820352 0.00964211 0.850801
40 0.0111285 0.0149891 0.74244
44 0.0153564 0.0161393 0.951491
48 0.0166768 0.0176694 0.943824
52 0.0254134 0.0224317 1.13292
56 0.0230014 0.0272288 0.844745
60 0.025008 0.0282024 0.886733
64 0.0280435 0.0318408 0.880741
68 0.0296836 0.0356386 0.832906
72 0.0322919 0.038763 0.83306
76 0.0403988 0.0403745 1.0006
80 0.039278 0.0438963 0.894791
84 0.0413527 0.048644 0.850109
88 0.0433052 0.0483878 0.894961
92 0.0454987 0.0471032 0.965936
96 0.0473314 0.0490532 0.964899
100 0.0493467 0.0506588 0.974099
104 0.0514002 0.0524778 0.979466
108 0.0533472 0.0544046 0.980564
112 0.0553282 0.0560759 0.986666
116 0.0572814 0.0583393 0.981866
120 0.0592467 0.0600273 0.986996
124 0.0612139 0.0697645 0.877436
128 0.0632562 0.0737428 0.857795


==> res-armsve/NN_N_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00174981 0.00155528 1.12508
8 0.00313798 0.00274943 1.14132
12 0.00375134 0.00394487 0.950941
16 0.00943296 0.00588971 1.6016
20 0.010179 0.00767091 1.32696
24 0.0116135 0.00866479 1.34031
28 0.0142529 0.00904095 1.57648
32 0.0103371 0.00867597 1.19146
36 0.0131925 0.0117292 1.12476
40 0.0138178 0.0129999 1.06292
44 0.0210322 0.0143768 1.46293
48 0.0157183 0.013354 1.17705
52 0.0256425 0.0200691 1.27771
56 0.0300401 0.0205769 1.45989
60 0.0328592 0.0263021 1.2493
64 0.0355022 0.0280638 1.26505
68 0.0395253 0.0326557 1.21036
72 0.0423986 0.0337346 1.25683
76 0.0447316 0.0399509 1.11966
80 0.0486729 0.0393648 1.23646
84 0.0426974 0.0433155 0.98573
88 0.0507448 0.0426951 1.18854
92 0.0498065 0.0453527 1.0982
96 0.0549287 0.0488385 1.1247
100 0.0512264 0.049895 1.02668
104 0.0606524 0.052293 1.15986
108 0.060818 0.0538089 1.13026
112 0.0633271 0.055409 1.1429
116 0.064733 0.0578354 1.11926
120 0.06103 0.059473 1.02618
124 0.0638316 0.0645172 0.989373
128 0.0709255 0.0632034 1.12218


==> res-armsve/NN_rN_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00277822 0.00237089 1.1718
8 0.00482039 0.0020086 2.39988
12 0.00533302 0.00406349 1.31242
16 0.00811616 0.00344946 2.35288
20 0.0176157 0.00431124 4.08599
24 0.0281999 0.00473124 5.96036
28 0.0263463 0.00616296 4.27494
32 0.0317746 0.00665217 4.77658
36 0.03096 0.00756038 4.09503
40 0.0458843 0.00847514 5.41399
44 0.0444403 0.0116832 3.80378
48 0.0423396 0.0149713 2.82805
52 0.0515881 0.0188187 2.74132
56 0.0500963 0.0225504 2.22153
60 0.0589738 0.0241405 2.44294
64 0.0567175 0.0266027 2.13202
68 0.0666609 0.0295642 2.25478
72 0.0618225 0.0311356 1.98559
76 0.0790123 0.0355821 2.22056
80 0.0725029 0.0366553 1.97796
84 0.0803262 0.0391017 2.05429
88 0.0804969 0.0413865 1.945
92 0.0829927 0.0432198 1.92025
96 0.0967195 0.0436752 2.21452
100 0.09785 0.0485141 2.01694
104 0.0888554 0.0507717 1.7501
108 0.111901 0.0527944 2.11956
112 0.105654 0.0546689 1.93262
116 0.115888 0.0574887 2.01584
120 0.12317 0.0594922 2.07036
124 0.122493 0.0614052 1.99483
128 0.0925398 0.0635026 1.45726


==> res-armsve/NN_rN_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.0024436 0.00197319 1.2384
8 0.00453968 0.00263312 1.72407
12 0.00621621 0.00562339 1.10542
16 0.0147384 0.00346241 4.25669
20 0.0202199 0.00356689 5.66878
24 0.0318319 0.00453636 7.01706
28 0.0386579 0.00510538 7.57199
32 0.0330197 0.00670894 4.92175
36 0.0416196 0.00725564 5.73617
40 0.0442097 0.00712749 6.2027
44 0.0556835 0.0102991 5.40664
48 0.0461585 0.00943135 4.89416
52 0.0620871 0.0176224 3.52319
56 0.0526659 0.0199198 2.6439
60 0.06997 0.024617 2.84234
64 0.0544405 0.0278818 1.95255
68 0.0769338 0.0306509 2.51
72 0.0702061 0.0326514 2.15017
76 0.0818448 0.0361974 2.26107
80 0.0775623 0.0363209 2.13547
84 0.0926188 0.0384238 2.41045
88 0.0739939 0.0405465 1.82491
92 0.0893984 0.0417549 2.14103
96 0.0986452 0.0446531 2.20915
100 0.104575 0.0474651 2.2032
104 0.0997461 0.0507141 1.96683
108 0.125192 0.0522261 2.39712
112 0.10991 0.0546793 2.01008
116 0.121685 0.0570459 2.13311
120 0.135154 0.059375 2.27628
124 0.128998 0.0612352 2.1066
128 0.0990811 0.06328 1.56576


==> res-armsve/rN1_1_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00562659 0.00162447 3.46365
8 0.00863702 0.00223311 3.86771
12 0.0033806 0.00382691 0.883376
16 0.0128607 0.00211053 6.09359
20 0.0189652 0.00331146 5.72714
24 0.0169738 0.00261872 6.48172
28 0.0277438 0.00442165 6.27454
32 0.0251477 0.00299651 8.39233
36 0.0253503 0.00361028 7.0217
40 0.031715 0.0031405 10.0987
44 0.0292069 0.0111008 2.63106
48 0.0340044 0.00346722 9.8074
52 0.0352622 0.0075575 4.66586
56 0.039264 0.00401457 9.78037
60 0.0409882 0.00904757 4.5303
64 0.0497222 0.008727 5.69751
68 0.0475194 0.0109517 4.339
72 0.0593976 0.0066876 8.88175
76 0.0580925 0.00744939 7.79829
80 0.0671189 0.00802039 8.36853
84 0.0650332 0.0133493 4.87166
88 0.0650978 0.00795569 8.18255
92 0.090006 0.00870632 10.338
96 0.0775099 0.0085849 9.02863
100 0.102676 0.00990053 10.3708
104 0.0813492 0.00919931 8.84297
108 0.0851281 0.0111081 7.66361
112 0.088959 0.0119514 7.4434
116 0.117418 0.0136857 8.57961
120 0.0955315 0.0132777 7.19488
124 0.10457 0.0239732 4.36195
128 0.0833407 0.0156172 5.33647


==> res-armsve/rN1_1_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00581684 0.00209419 2.77761
8 0.015481 0.00335885 4.60902
12 0.00256531 0.00500042 0.513019
16 0.0233989 0.00253961 9.21358
20 0.0258476 0.00339663 7.60978
24 0.0298136 0.00273661 10.8944
28 0.0411042 0.00446239 9.21125
32 0.0362557 0.00319866 11.3347
36 0.0386663 0.00346585 11.1564
40 0.0430591 0.00282195 15.2586
44 0.0408428 0.0110693 3.68974
48 0.0452204 0.0028931 15.6304
52 0.0387509 0.00760271 5.09699
56 0.0422329 0.00420106 10.0529
60 0.0453173 0.00907362 4.9944
64 0.0539678 0.0095348 5.66009
68 0.0584974 0.0105642 5.53732
72 0.0547745 0.00408083 13.4224
76 0.0589747 0.00627415 9.39963
80 0.0736326 0.00507129 14.5195
84 0.0757221 0.011438 6.62022
88 0.0742832 0.00654071 11.3571
92 0.100368 0.00652852 15.3738
96 0.0880335 0.0067601 13.0225
100 0.105633 0.00937854 11.2633
104 0.0839173 0.0097849 8.5762
108 0.095981 0.0116423 8.24416
112 0.0988213 0.011912 8.29595
116 0.120162 0.0137761 8.7225
120 0.104059 0.0131482 7.91432
124 0.105058 0.0233749 4.49448
128 0.0848868 0.0168123 5.04909


==> res-armsve/rN1_N_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.002473 0.00369187 0.66985
8 0.00496079 0.00474477 1.04553
12 0.00572426 0.00492752 1.16169
16 0.00599217 0.0059741 1.00302
20 0.0199037 0.00845206 2.35489
24 0.0237848 0.00864725 2.75056
28 0.0276413 0.00764986 3.61331
32 0.0138191 0.0118779 1.16343
36 0.0354278 0.0141794 2.49854
40 0.0434745 0.0153149 2.83871
44 0.0297218 0.0139962 2.12356
48 0.0537793 0.0177672 3.02689
52 0.0369334 0.0134214 2.75183
56 0.0425409 0.0226965 1.87434
60 0.0426264 0.0177391 2.40296
64 0.0325094 0.0269868 1.20464
68 0.0487307 0.0221882 2.19624
72 0.0708932 0.034176 2.07436
76 0.0578291 0.0341956 1.69113
80 0.0823803 0.0355149 2.3196
84 0.0750915 0.0306938 2.44647
88 0.0661066 0.039454 1.67554
92 0.0916632 0.0394756 2.32202
96 0.099519 0.0446307 2.22983
100 0.103376 0.0436239 2.36971
104 0.0781292 0.0518937 1.50556
108 0.0875813 0.0488911 1.79135
112 0.088489 0.0537746 1.64555
116 0.120342 0.0516163 2.33147
120 0.0951325 0.0589987 1.61245
124 0.133797 0.0547749 2.44267
128 0.0701909 0.0608559 1.1534


==> res-armsve/rN1_N_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00261136 0.0037573 0.69501
8 0.00835504 0.00580557 1.43914
12 0.0116603 0.00724178 1.61014
16 0.0081219 0.00762987 1.06449
20 0.0232549 0.00787439 2.95323
24 0.0343526 0.0068954 4.98196
28 0.0394023 0.00682168 5.77604
32 0.023214 0.0101004 2.29832
36 0.0477553 0.0114532 4.1696
40 0.0463616 0.0134549 3.4457
44 0.0414249 0.0129521 3.19832
48 0.0501071 0.0140336 3.57051
52 0.0469589 0.0119711 3.92269
56 0.0523329 0.019077 2.74325
60 0.0465162 0.0157196 2.95912
64 0.0436415 0.0245365 1.77864
68 0.0525481 0.018867 2.78519
72 0.0832461 0.0256307 3.24791
76 0.0616977 0.0303779 2.03101
80 0.0932804 0.0330785 2.81997
84 0.0860157 0.0311881 2.75797
88 0.0645554 0.0361448 1.78602
92 0.0942244 0.036527 2.57958
96 0.109318 0.0401896 2.72006
100 0.114637 0.0399259 2.87124
104 0.0836593 0.0419162 1.99587
108 0.084704 0.043079 1.96625
112 0.0982028 0.0513081 1.91398
116 0.129387 0.0440346 2.9383
120 0.0928325 0.0508474 1.82571
124 0.139568 0.0493959 2.8255
128 0.074431 0.0505387 1.47275


==> res-armsve/rNN_1_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00502545 0.00182019 2.76095
8 0.00812986 0.00180609 4.50136
12 0.0069383 0.00642066 1.08062
16 0.0135434 0.00252826 5.35681
20 0.0163728 0.00326491 5.01478
24 0.0194282 0.00347423 5.59209
28 0.0227159 0.00405652 5.59985
32 0.0261482 0.00456441 5.72871
36 0.0286477 0.00490932 5.83537
40 0.0359578 0.00529864 6.78623
44 0.0418439 0.005926 7.06107
48 0.0437505 0.00619274 7.0648
52 0.0460647 0.00802106 5.74297
56 0.0446417 0.00961834 4.64131
60 0.0508946 0.0102974 4.94247
64 0.0506431 0.0142781 3.54691
68 0.0510684 0.0153266 3.33201
72 0.0577843 0.0168508 3.42917
76 0.0655777 0.0181399 3.61511
80 0.0672892 0.018952 3.55051
84 0.071953 0.0202923 3.54583
88 0.0692219 0.0222949 3.10483
92 0.0737336 0.0240328 3.06804
96 0.0883299 0.024677 3.57944
100 0.092842 0.028161 3.29683
104 0.085121 0.0331569 2.56722
108 0.0970407 0.0349931 2.77314
112 0.0945149 0.0358755 2.63452
116 0.0985488 0.0381934 2.58026
120 0.100753 0.0409455 2.46066
124 0.110114 0.0418506 2.63112
128 0.105878 0.0437647 2.41926


==> res-armsve/rNN_1_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00584032 0.00216324 2.6998
8 0.0105387 0.00280265 3.76026
12 0.00521145 0.00697528 0.747131
16 0.0172966 0.00273245 6.33007
20 0.0292325 0.00328605 8.89594
24 0.0330981 0.00292324 11.3224
28 0.0254053 0.00375184 6.77142
32 0.037233 0.00446721 8.33473
36 0.0398473 0.00410354 9.71047
40 0.0437423 0.00550355 7.94802
44 0.0383418 0.00612963 6.25516
48 0.0410697 0.00651609 6.30281
52 0.0522716 0.00751184 6.95856
56 0.0485163 0.00641698 7.56061
60 0.0560428 0.00993649 5.6401
64 0.0635858 0.0132834 4.78686
68 0.0550514 0.014944 3.68385
72 0.0694839 0.0149987 4.63266
76 0.070308 0.0171919 4.0896
80 0.0702129 0.0206952 3.39271
84 0.0787572 0.0200342 3.93114
88 0.0710229 0.0233232 3.04516
92 0.078086 0.0234363 3.33184
96 0.0936783 0.0223525 4.19095
100 0.0957966 0.0274936 3.48432
104 0.0895214 0.029154 3.07064
108 0.104231 0.034713 3.00265
112 0.104443 0.036109 2.89244
116 0.102254 0.0392598 2.60455
120 0.111062 0.0401033 2.7694
124 0.113977 0.0421843 2.70188
128 0.11571 0.0434375 2.66383


==> res-armsve/rNN_N_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00318271 0.0036756 0.865902
8 0.00664444 0.00543601 1.2223
12 0.00603604 0.00485192 1.24405
16 0.00686486 0.00634899 1.08125
20 0.0221682 0.00893623 2.48071
24 0.0239767 0.00974416 2.46062
28 0.0226275 0.00968956 2.33525
32 0.0152128 0.0130968 1.16157
36 0.0405512 0.0158656 2.55592
40 0.0440986 0.0164059 2.68797
44 0.0313012 0.0135142 2.31617
48 0.046709 0.0212841 2.19455
52 0.0375417 0.0201431 1.86375
56 0.0615283 0.0287518 2.13998
60 0.043898 0.0266759 1.64561
64 0.0344789 0.0360944 0.955242
68 0.0495819 0.033982 1.45906
72 0.0579579 0.0417015 1.38983
76 0.0581018 0.045787 1.26896
80 0.0676262 0.0469679 1.43984
84 0.0877522 0.0424833 2.06557
88 0.0725945 0.0534767 1.3575
92 0.0907296 0.0503659 1.80141
96 0.0996122 0.0576232 1.72868
100 0.103062 0.0539393 1.9107
104 0.080643 0.0686022 1.17552
108 0.0828269 0.0590945 1.4016
112 0.120226 0.0733676 1.63868
116 0.119482 0.0658163 1.81539
120 0.0915666 0.0808999 1.13185
124 0.129571 0.0658761 1.96689
128 0.0799323 0.0751145 1.06414


==> res-armsve/rNN_N_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00258625 0.00457443 0.565371
8 0.0047121 0.00436191 1.08028
12 0.0115748 0.00763657 1.51571
16 0.013456 0.00753811 1.78506
20 0.0274923 0.00794481 3.46041
24 0.0374841 0.00853689 4.39084
28 0.0249557 0.00852362 2.92783
32 0.0266562 0.00939297 2.83789
36 0.0392938 0.0122919 3.19672
40 0.0468523 0.0160232 2.92403
44 0.0344843 0.0128724 2.67893
48 0.0507798 0.0167454 3.03246
52 0.0445674 0.0200045 2.22787
56 0.0663122 0.0254683 2.60372
60 0.0532073 0.0267984 1.98547
64 0.0456086 0.0304268 1.49896
68 0.0595337 0.0321106 1.85402
72 0.0682081 0.0367189 1.85757
76 0.0684256 0.038854 1.7611
80 0.0696716 0.040469 1.7216
84 0.0901609 0.0411923 2.18878
88 0.0760458 0.0438538 1.73408
92 0.100803 0.0461271 2.18533
96 0.11 0.0478494 2.29888
100 0.105715 0.0497608 2.12446
104 0.0929319 0.0533472 1.74202
108 0.0867772 0.0553667 1.56732
112 0.124379 0.0624811 1.99067
116 0.121846 0.0594598 2.04922
120 0.0924133 0.0672196 1.3748
124 0.131845 0.0636087 2.07275
128 0.0786304 0.0653562 1.20311


==> res-armsve/sNsN_N_heap_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00380413 0.0040233 0.945525
8 0.00506079 0.00410517 1.23278
12 0.00574542 0.00344095 1.66972
16 0.00737258 0.0042655 1.72842
20 0.0160638 0.00518436 3.09851
24 0.0192239 0.00546554 3.51729
28 0.0224687 0.00820798 2.73742
32 0.0140046 0.00932784 1.50138
36 0.0252698 0.00889244 2.84172
40 0.0321112 0.0134308 2.39086
44 0.0308396 0.0157989 1.95201
48 0.0382711 0.0193996 1.97278
52 0.0369069 0.0208531 1.76985
56 0.0549536 0.0269649 2.03797
60 0.0426841 0.0325326 1.31204
64 0.0331994 0.0363781 0.912621
68 0.0536835 0.0331594 1.61895
72 0.0517364 0.0435134 1.18898
76 0.0626555 0.0462822 1.35377
80 0.0677683 0.0515144 1.31552
84 0.0729577 0.0424579 1.71835
88 0.0680632 0.0545046 1.24876
92 0.0748049 0.0463814 1.61282
96 0.09835 0.047474 2.07166
100 0.102695 0.0495016 2.07458
104 0.0838459 0.0514171 1.6307
108 0.0807218 0.0535282 1.50802
112 0.0847711 0.0555432 1.52622
116 0.0983524 0.0584594 1.68241
120 0.0896792 0.059622 1.50413
124 0.105436 0.068822 1.53201
128 0.0817411 0.072008 1.13517


==> res-armsve/sNsN_N_stack_bench_res_1657156478.txt <==
# size seqtime vectime speedup
4 0.00497651 0.00565925 0.879359
8 0.00878267 0.00681112 1.28946
12 0.00667484 0.00406456 1.6422
16 0.0137994 0.00565679 2.43944
20 0.0281141 0.00475457 5.91307
24 0.0219956 0.00554119 3.96947
28 0.0358599 0.00749714 4.78314
32 0.0182742 0.00982815 1.85937
36 0.0366989 0.00855248 4.29102
40 0.0415612 0.0144779 2.87066
44 0.0333462 0.0132205 2.52231
48 0.0494424 0.0201101 2.45859
52 0.0469547 0.0208333 2.25383
56 0.0575573 0.0214067 2.68875
60 0.0542688 0.0272476 1.99169
64 0.0410218 0.0279786 1.46618
68 0.0512987 0.0321307 1.59656
72 0.0584784 0.0430874 1.3572
76 0.0677414 0.0413322 1.63895
80 0.0716293 0.0509361 1.40626
84 0.0807279 0.0417214 1.93493
88 0.0717883 0.0434488 1.65225
92 0.0761712 0.0454648 1.67539
96 0.101957 0.047356 2.15299
100 0.113757 0.0500318 2.27369
104 0.0795385 0.0514965 1.54454
108 0.0902613 0.0538701 1.67554
112 0.0860518 0.0555249 1.54979
116 0.104217 0.0577237 1.80545
120 0.0982784 0.0594039 1.65441
124 0.104554 0.0637142 1.64098
128 0.0867445 0.06323 1.37189


==> res-avx/N1_1_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00145775 0.00166874 0.873563
8 0.00139079 0.00151814 0.916114
12 0.00138617 0.00127278 1.08909
16 0.0013776 0.00146953 0.937443
20 0.00215291 0.00254199 0.846939
24 0.00170727 0.00177487 0.961913
28 0.00174912 0.00256096 0.682994
32 0.00195377 0.00173598 1.12546
36 0.0017501 0.00236228 0.740852
40 0.00220741 0.00206941 1.06669
44 0.00224064 0.00281635 0.795583
48 0.00240356 0.00210953 1.13938
52 0.00258536 0.00248133 1.04193
56 0.003012 0.00237707 1.26711
60 0.0028699 0.00288806 0.993712
64 0.00264842 0.00206104 1.28499
68 0.00343982 0.00295803 1.16288
72 0.00514314 0.00238102 2.16006
76 0.00398551 0.00226676 1.75824
80 0.00540396 0.00250032 2.16131
84 0.00529176 0.00232354 2.27746
88 0.00531921 0.0017403 3.05649
92 0.00562164 0.00274088 2.05103
96 0.00500324 0.00189356 2.64224
100 0.00571369 0.00257328 2.22039
104 0.00581418 0.00216849 2.68121
108 0.00717424 0.00324612 2.2101
112 0.00575787 0.00174654 3.29673
116 0.00586607 0.00226512 2.58974
120 0.00625766 0.00238558 2.62312
124 0.00881559 0.00341315 2.58283
128 0.00653432 0.00218882 2.98532


==> res-avx/N1_1_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00132272 0.00176475 0.749523
8 0.00157969 0.001706 0.925961
12 0.000530039 0.000925749 0.572552
16 0.00104299 0.00114308 0.912438
20 0.00193063 0.00265516 0.727124
24 0.00168529 0.00193261 0.872028
28 0.00206196 0.0028325 0.727965
32 0.00201623 0.00205575 0.980776
36 0.00203836 0.00281888 0.72311
40 0.00234571 0.00217784 1.07708
44 0.00237914 0.00298391 0.797323
48 0.0026551 0.00241218 1.10071
52 0.00302563 0.00347058 0.871794
56 0.00311754 0.00275322 1.13233
60 0.00332745 0.0032813 1.01406
64 0.00291259 0.00227585 1.27978
68 0.00352605 0.00370449 0.951831
72 0.00641033 0.00318183 2.01467
76 0.00571192 0.0033234 1.7187
80 0.00561603 0.00234669 2.39317
84 0.00769035 0.00312776 2.45874
88 0.00566495 0.00226246 2.50389
92 0.00850813 0.00422147 2.01544
96 0.005881 0.00217935 2.69851
100 0.00885544 0.00329299 2.68918
104 0.0064561 0.0025511 2.53071
108 0.0065574 0.00326672 2.00733
112 0.00714132 0.00203824 3.50367
116 0.00651621 0.00294583 2.21201
120 0.00702859 0.00299094 2.34996
124 0.0110455 0.00386446 2.85823
128 0.00860097 0.00300615 2.86112


==> res-avx/N1_N_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00147843 0.00116535 1.26866
8 0.00173631 0.00137248 1.26509
12 0.000970896 0.000689469 1.40818
16 0.00184314 0.00138734 1.32854
20 0.00195691 0.00197135 0.992675
24 0.00184308 0.00153256 1.20262
28 0.00216888 0.00217491 0.997227
32 0.00227078 0.00217493 1.04407
36 0.00237992 0.00282332 0.842951
40 0.00250827 0.00248241 1.01042
44 0.00261403 0.00308001 0.848708
48 0.00323761 0.00296194 1.09307
52 0.00337769 0.00364676 0.926217
56 0.00281708 0.0029919 0.941569
60 0.00253207 0.00345436 0.733007
64 0.00343973 0.00330625 1.04037
68 0.00363787 0.00397294 0.915662
72 0.00512967 0.00304903 1.68239
76 0.0060185 0.00350153 1.71882
80 0.00514316 0.00356452 1.44288
84 0.00356243 0.00292641 1.21734
88 0.00621277 0.0042 1.47923
92 0.0055928 0.00510676 1.09518
96 0.00535256 0.00443636 1.20652
100 0.00620856 0.00566414 1.09612
104 0.00655276 0.00576493 1.13666
108 0.00673163 0.00664919 1.0124
112 0.00704502 0.00746223 0.94409
116 0.0108276 0.00956609 1.13187
120 0.00676237 0.00877789 0.770387
124 0.00740531 0.0100717 0.735259
128 0.0077218 0.0103273 0.747708


==> res-avx/N1_N_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00156133 0.00136759 1.14167
8 0.00171847 0.00149978 1.14581
12 0.00103709 0.000922091 1.12472
16 0.00207786 0.00137252 1.5139
20 0.00215974 0.00193946 1.11358
24 0.00215159 0.00187773 1.14585
28 0.0023604 0.00190062 1.24191
32 0.00236066 0.00172289 1.37017
36 0.0026045 0.00208075 1.25171
40 0.0028243 0.00193808 1.45727
44 0.00278964 0.00269035 1.03691
48 0.00280343 0.003184 0.880474
52 0.00356288 0.00309208 1.15226
56 0.00386491 0.00343437 1.12536
60 0.00391977 0.00353026 1.11033
64 0.00406284 0.00483813 0.839754
68 0.00419226 0.0037797 1.10915
72 0.0073997 0.00407664 1.81515
76 0.00914601 0.00368319 2.48318
80 0.00615334 0.00259814 2.36836
84 0.00544721 0.00370538 1.47008
88 0.00955943 0.00394657 2.42221
92 0.0097593 0.00617341 1.58086
96 0.00613168 0.00580749 1.05582
100 0.0107712 0.00808243 1.33267
104 0.0131836 0.008916 1.47865
108 0.0128397 0.00865262 1.48391
112 0.0128039 0.00823986 1.5539
116 0.00863989 0.00768375 1.12444
120 0.00844409 0.00831758 1.01521
124 0.0151964 0.0110037 1.38103
128 0.00943982 0.0110587 0.85361


==> res-avx/NN_1_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00130589 0.00172703 0.756148
8 0.00102991 0.00140793 0.731507
12 0.00125995 0.00113282 1.11222
16 0.00175712 0.00171818 1.02266
20 0.0021804 0.00241951 0.901174
24 0.00256516 0.00193901 1.32292
28 0.00291791 0.00273922 1.06523
32 0.00286784 0.00218265 1.31393
36 0.00272714 0.0022255 1.22541
40 0.00396125 0.00227438 1.74168
44 0.00431127 0.0026871 1.60443
48 0.00480907 0.00249847 1.92481
52 0.00396566 0.0027849 1.42399
56 0.00452025 0.00266839 1.694
60 0.00520276 0.00252653 2.05925
64 0.00536883 0.00317642 1.69021
68 0.00565568 0.00312458 1.81006
72 0.00536161 0.00265532 2.0192
76 0.00582055 0.00305946 1.90248
80 0.00636917 0.00262025 2.43075
84 0.00559857 0.00281217 1.99084
88 0.00839529 0.00364431 2.30367
92 0.00693982 0.00310841 2.23259
96 0.00960272 0.00377494 2.54381
100 0.00713345 0.00329381 2.16571
104 0.00702739 0.00451202 1.55748
108 0.00759985 0.00514217 1.47795
112 0.00782923 0.00569688 1.3743
116 0.00805351 0.00532913 1.51122
120 0.0080482 0.00613682 1.31146
124 0.00844797 0.00580675 1.45485
128 0.00865649 0.00665875 1.30002


==> res-avx/NN_1_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.0010863 0.00185622 0.585222
8 0.00104874 0.00100127 1.04741
12 0.000920096 0.00159329 0.577482
16 0.00190899 0.00193973 0.984152
20 0.00218573 0.00247537 0.882991
24 0.00248277 0.0022685 1.09445
28 0.00285888 0.00283612 1.00803
32 0.00322425 0.00263732 1.22255
36 0.0038149 0.00331606 1.15043
40 0.00352337 0.00262595 1.34175
44 0.00386633 0.00317361 1.21828
48 0.00525172 0.00336161 1.56226
52 0.00568349 0.00408564 1.39109
56 0.00602168 0.0028005 2.15022
60 0.00631449 0.00349079 1.8089
64 0.00711019 0.00376858 1.8867
68 0.00755424 0.00380738 1.9841
72 0.00743078 0.00365994 2.0303
76 0.00949426 0.0045272 2.09716
80 0.00978036 0.0031148 3.13996
84 0.00689755 0.00414717 1.66319
88 0.0104543 0.00403963 2.58794
92 0.0113348 0.00498992 2.27154
96 0.00787738 0.00415125 1.89759
100 0.0133548 0.00580599 2.30018
104 0.00975228 0.00436284 2.23531
108 0.0143546 0.00739252 1.94177
112 0.00942604 0.0050872 1.85289
116 0.0146486 0.00717547 2.04148
120 0.0148965 0.00825416 1.80473
124 0.0158358 0.00690094 2.29473
128 0.0106633 0.00757742 1.40725


==> res-avx/NN_N_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00169744 0.00110128 1.54133
8 0.00180129 0.00112104 1.6068
12 0.00214379 0.00130008 1.64897
16 0.00203245 0.00145385 1.39798
20 0.00234509 0.00170774 1.37321
24 0.00276393 0.00187681 1.47267
28 0.00320699 0.00249246 1.28668
32 0.0029158 0.00248074 1.17538
36 0.00288618 0.00229331 1.25852
40 0.00388078 0.00288929 1.34316
44 0.00399763 0.00283346 1.41087
48 0.00431845 0.00301833 1.43074
52 0.00426914 0.00370334 1.15278
56 0.00370979 0.00344082 1.07817
60 0.00430188 0.00348498 1.23441
64 0.00505301 0.00696338 0.725655
68 0.00464631 0.00550664 0.843765
72 0.00996898 0.00822849 1.21152
76 0.00590373 0.00670603 0.880361
80 0.0105071 0.0105495 0.995981
84 0.00623173 0.00894484 0.696684
88 0.00622774 0.00964547 0.645665
92 0.00690991 0.00767898 0.899847
96 0.00671745 0.00803603 0.835916
100 0.00864185 0.00786399 1.09891
104 0.0130646 0.0101742 1.28409
108 0.00753741 0.00846863 0.890039
112 0.00824939 0.00881851 0.935463
116 0.00842578 0.00915013 0.920837
120 0.00845766 0.00930703 0.908739
124 0.0115294 0.0133723 0.862185
128 0.00914773 0.0137779 0.663942


==> res-avx/NN_N_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00159446 0.00109509 1.45601
8 0.00214751 0.00135212 1.58825
12 0.00258108 0.00171835 1.50207
16 0.00257648 0.00157908 1.63163
20 0.00255719 0.00193443 1.32193
24 0.00258129 0.00206314 1.25115
28 0.0030012 0.00219026 1.37025
32 0.00361335 0.00265421 1.36137
36 0.00384208 0.00236542 1.62427
40 0.0040949 0.00197616 2.07215
44 0.00429549 0.00292341 1.46934
48 0.0047314 0.00217611 2.17425
52 0.00492558 0.00361231 1.36355
56 0.00539795 0.00238408 2.26416
60 0.00555673 0.00380773 1.45933
64 0.00261259 0.0021025 1.24261
68 0.0064947 0.00776785 0.8361
72 0.00709504 0.00526584 1.34737
76 0.00748265 0.00658275 1.13671
80 0.0131404 0.0117465 1.11867
84 0.0076309 0.00748469 1.01953
88 0.0082906 0.00721089 1.14973
92 0.0140629 0.0104028 1.35184
96 0.00860136 0.0077865 1.10465
100 0.0139965 0.00873961 1.6015
104 0.0159985 0.0110368 1.44956
108 0.00924267 0.00932779 0.990875
112 0.0103471 0.0085737 1.20684
116 0.0102182 0.00920257 1.11036
120 0.0117791 0.0107979 1.09087
124 0.0195617 0.011778 1.66087
128 0.0175013 0.0106801 1.63868


==> res-avx/NN_rN_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00164058 0.00130261 1.25946
8 0.00161002 0.00082751 1.94562
12 0.0034478 0.00302898 1.13827
16 0.00440625 0.00135072 3.26215
20 0.0100351 0.00125354 8.00541
24 0.00932739 0.000953458 9.7827
28 0.0110761 0.00134124 8.2581
32 0.0094766 0.00142708 6.64055
36 0.0131382 0.00152117 8.6369
40 0.0229708 0.00162515 14.1346
44 0.0153977 0.0024701 6.23363
48 0.0178777 0.00168754 10.5939
52 0.0181215 0.00303156 5.97762
56 0.0209021 0.00223314 9.35996
60 0.0218609 0.00328217 6.6605
64 0.0164181 0.00343222 4.78352
68 0.0232773 0.00439875 5.2918
72 0.0261893 0.00460739 5.68419
76 0.033213 0.00474361 7.00163
80 0.0373538 0.00610235 6.12122
84 0.0331381 0.00634185 5.2253
88 0.0437727 0.00645655 6.77958
92 0.0340516 0.00644039 5.2872
96 0.0358482 0.0070021 5.11964
100 0.0389807 0.00781956 4.98502
104 0.0446789 0.00826524 5.40564
108 0.0439276 0.00905705 4.8501
112 0.0435918 0.00943388 4.62077
116 0.045062 0.00968506 4.65273
120 0.0428713 0.00994781 4.30962
124 0.0543471 0.0104247 5.2133
128 0.0442069 0.0104632 4.22499


==> res-avx/NN_rN_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.000692347 0.000702491 0.98556
8 0.00160818 0.000709062 2.26804
12 0.00400717 0.0038889 1.03041
16 0.00622873 0.00156692 3.97514
20 0.0165121 0.00159559 10.3486
24 0.0111134 0.000803346 13.8339
28 0.0134288 0.00132507 10.1344
32 0.0177804 0.00177976 9.99034
36 0.0194641 0.00141741 13.7322
40 0.0280825 0.00106457 26.3792
44 0.0200236 0.00267941 7.47314
48 0.0284407 0.00170331 16.6973
52 0.0301719 0.00315811 9.55378
56 0.024864 0.00222406 11.1796
60 0.0226552 0.00324059 6.99107
64 0.0190149 0.00188103 10.1088
68 0.0245936 0.00422388 5.82251
72 0.029355 0.00471303 6.22848
76 0.0304062 0.00390792 7.78066
80 0.0328806 0.00606555 5.42088
84 0.0402284 0.00542807 7.41118
88 0.0400808 0.00353696 11.332
92 0.0404624 0.00548839 7.37236
96 0.0387049 0.00700246 5.52733
100 0.0416946 0.00682184 6.11193
104 0.0565299 0.00551825 10.2442
108 0.0483375 0.00815672 5.9261
112 0.0492591 0.00643066 7.66004
116 0.0475724 0.00828952 5.73886
120 0.0518476 0.00707652 7.32671
124 0.0520798 0.00909701 5.72494
128 0.0479462 0.00782882 6.12432


==> res-avx/minavgmax_heap_bench_res_1658625605.txt <==
# name, speedup_avg, err_min, err_max
sNsN_N 5.18167 4.57093 6.57628
rNN_1 9.10411 8.49421 6.15787
rN1_N 3.4456 2.60113 4.9605
NN_rN 5.98268 4.84441 8.1519
rNN_N 2.90019 2.47905 2.95813
rN1_1 11.8322 11.0629 12.8145
NN_1 1.593 0.861492 0.950808
NN_N 1.11598 0.470313 0.532991
N1_N 1.10237 0.369364 0.616449
N1_1 1.69447 1.01147 1.60226


==> res-avx/minavgmax_stack_bench_res_1658625605.txt <==
# name, speedup_avg, err_min, err_max
sNsN_N 7.9049 7.35944 19.8304
rNN_1 11.226 10.672 9.80837
rN1_N 4.295 3.8339 6.40015
NN_rN 8.32606 7.3405 18.0531
rNN_N 3.76765 3.30598 4.22503
rN1_1 13.7021 13.1395 22.5157
NN_1 1.67069 1.09321 1.46928
NN_N 1.4052 0.569103 0.858962
N1_N 1.34937 0.509618 1.1338
N1_1 1.63224 1.05969 1.87143


==> res-avx/rN1_1_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00217534 0.000946019 2.29947
8 0.00445706 0.00132523 3.36324
12 0.00141225 0.00183589 0.769245
16 0.00459334 0.00140057 3.27962
20 0.00917211 0.0013326 6.88287
24 0.00869602 0.000742726 11.7082
28 0.0101448 0.00185449 5.4704
32 0.00785808 0.00195066 4.02842
36 0.0112683 0.00112137 10.0487
40 0.0141289 0.000875479 16.1385
44 0.0124062 0.00432128 2.87095
48 0.0146193 0.000942162 15.5168
52 0.0144952 0.00292335 4.95842
56 0.0227387 0.00100475 22.6312
60 0.0169402 0.00361242 4.68943
64 0.00908317 0.0015141 5.99906
68 0.0196339 0.00418572 4.69069
72 0.0270809 0.00114304 23.692
76 0.0238985 0.00162818 14.678
80 0.0249428 0.00121745 20.4877
84 0.0366858 0.00413643 8.86895
88 0.0277019 0.00131872 21.0067
92 0.0280523 0.00210519 13.3253
96 0.0311709 0.00138282 22.5415
100 0.032929 0.00275585 11.9488
104 0.0325388 0.0013711 23.7319
108 0.0345926 0.00324562 10.6582
112 0.0356714 0.00144731 24.6467
116 0.0433807 0.00281715 15.3988
120 0.0374505 0.00159756 23.4423
124 0.0596812 0.00743417 8.02796
128 0.022056 0.00203674 10.8291


==> res-avx/rN1_1_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00190161 0.00102172 1.86119
8 0.00448088 0.00171103 2.61882
12 0.000888078 0.00157856 0.562587
16 0.00450147 0.00172044 2.61646
20 0.0153109 0.00173809 8.80904
24 0.0117737 0.00102473 11.4896
28 0.0182425 0.00250017 7.2965
32 0.00456971 0.00116262 3.93053
36 0.0204911 0.00150336 13.6302
40 0.0238772 0.00107005 22.3141
44 0.0154202 0.00427325 3.60854
48 0.0168978 0.000925225 18.2634
52 0.0270731 0.00331953 8.1557
56 0.0190371 0.000999884 19.0393
60 0.0214593 0.00374654 5.72776
64 0.0148366 0.00193154 7.68123
68 0.0305936 0.00410462 7.45345
72 0.0244122 0.00128622 18.9798
76 0.0345942 0.00173363 19.9548
80 0.0275365 0.00126217 21.8168
84 0.0397309 0.00405765 9.7916
88 0.029021 0.00122159 23.7567
92 0.039912 0.00211963 18.8297
96 0.042004 0.00140826 29.8269
100 0.0433766 0.00283418 15.3048
104 0.0353043 0.00136602 25.8446
108 0.0364274 0.00333411 10.9257
112 0.0476083 0.0013145 36.2178
116 0.0409458 0.0029592 13.8368
120 0.0498522 0.00165817 30.0646
124 0.0645504 0.00733276 8.80302
128 0.0189484 0.00200379 9.45628


==> res-avx/rN1_N_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00126488 0.00146008 0.866309
8 0.00235143 0.00278451 0.844468
12 0.00228349 0.00183702 1.24304
16 0.00412448 0.00361583 1.14067
20 0.00838216 0.00264851 3.16486
24 0.0143986 0.00309441 4.6531
28 0.0109611 0.00162273 6.75473
32 0.00631706 0.00311487 2.02803
36 0.0125433 0.00385496 3.25381
40 0.0161144 0.00389316 4.13916
44 0.0123015 0.00388523 3.16622
48 0.0161845 0.00486142 3.32917
52 0.0164885 0.00207726 7.93762
56 0.0249507 0.00571961 4.36231
60 0.0169296 0.00237934 7.11525
64 0.0112054 0.00638768 1.75422
68 0.0191639 0.00227976 8.4061
72 0.0254862 0.00711934 3.57985
76 0.0227306 0.00749303 3.03357
80 0.0257783 0.00843285 3.05689
84 0.0365778 0.00690157 5.29992
88 0.0259529 0.00916343 2.83223
92 0.0306471 0.00756542 4.05094
96 0.0399755 0.0115654 3.45647
100 0.035122 0.00995323 3.5287
104 0.0312698 0.0129305 2.4183
108 0.0313243 0.011883 2.63606
112 0.0458764 0.0155154 2.95683
116 0.0454903 0.0150422 3.02418
120 0.0355534 0.0190427 1.86704
124 0.0490898 0.0156964 3.12746
128 0.0229623 0.0186432 1.23167


==> res-avx/rN1_N_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.000676366 0.00146684 0.461104
8 0.00108749 0.00140458 0.774246
12 0.00188543 0.00179955 1.04772
16 0.00368696 0.00457058 0.806672
20 0.0155534 0.00467645 3.3259
24 0.0107453 0.00324933 3.30693
28 0.0198965 0.00186033 10.6951
32 0.00751427 0.00423614 1.77385
36 0.024322 0.00437463 5.55978
40 0.0272767 0.0066132 4.12458
44 0.0235114 0.00437131 5.37857
48 0.0191799 0.00471476 4.06805
52 0.0255359 0.00248167 10.2898
56 0.0296134 0.00540041 5.48355
60 0.020122 0.00235472 8.54539
64 0.0206043 0.0060903 3.38313
68 0.0215935 0.00214739 10.0557
72 0.0265501 0.00715965 3.7083
76 0.0252931 0.00727756 3.47549
80 0.0309586 0.00783694 3.95034
84 0.047321 0.00699996 6.76018
88 0.0269632 0.00871793 3.09284
92 0.0436421 0.00763765 5.71407
96 0.0445549 0.011227 3.96855
100 0.0461478 0.00970195 4.75655
104 0.0436688 0.013253 3.29501
108 0.0432428 0.0110084 3.92816
112 0.0413177 0.0140559 2.93953
116 0.050805 0.0139616 3.63891
120 0.0464723 0.0136307 3.40938
124 0.0519316 0.0144866 3.5848
128 0.0353322 0.0165278 2.13774


==> res-avx/rNN_1_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00214032 0.00109846 1.94847
8 0.00234922 0.000755869 3.10797
12 0.00233771 0.00383295 0.609898
16 0.00393694 0.0014339 2.74562
20 0.00970112 0.00117209 8.27677
24 0.00994464 0.00084624 11.7516
28 0.0103063 0.00117847 8.74549
32 0.00650283 0.00134918 4.81984
36 0.0140124 0.00122891 11.4023
40 0.0161397 0.00119174 13.543
44 0.0198159 0.00193789 10.2255
48 0.0162792 0.00118861 13.696
52 0.0159127 0.00221099 7.19709
56 0.0186939 0.00143589 13.019
60 0.0184583 0.00229705 8.03565
64 0.0101301 0.00172934 5.85778
68 0.0233099 0.0024646 9.45788
72 0.0238138 0.00177378 13.4255
76 0.0259363 0.00212558 12.202
80 0.0288131 0.00189903 15.1725
84 0.030291 0.00316596 9.56771
88 0.0310146 0.00212992 14.5614
92 0.0373606 0.00249436 14.978
96 0.0334918 0.00219446 15.262
100 0.0346858 0.00337351 10.2818
104 0.0423549 0.00349932 12.1038
108 0.0377673 0.00524589 7.19941
112 0.0384146 0.00486217 7.90071
116 0.0407086 0.00545884 7.45737
120 0.0419894 0.00607311 6.91399
124 0.0433356 0.00581765 7.44899
128 0.0160909 0.00665847 2.41661


==> res-avx/rNN_1_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00189989 0.00113859 1.66863
8 0.00234861 0.000794568 2.95583
12 0.00293907 0.00530474 0.554046
16 0.00492681 0.00193689 2.54367
20 0.0157094 0.00165325 9.50213
24 0.01776 0.00112388 15.8024
28 0.015025 0.00127796 11.757
32 0.00932585 0.0016164 5.76952
36 0.0240718 0.00150041 16.0435
40 0.0178984 0.00117044 15.292
44 0.0243183 0.00213798 11.3744
48 0.0192945 0.00109809 17.571
52 0.02857 0.00257159 11.1099
56 0.0300529 0.00142875 21.0344
60 0.0209724 0.00228126 9.19334
64 0.0132937 0.00207592 6.40376
68 0.025352 0.00243191 10.4247
72 0.0273872 0.00183009 14.9649
76 0.0270977 0.00225558 12.0136
80 0.0313885 0.00194591 16.1305
84 0.0403509 0.00295451 13.6574
88 0.040638 0.00208346 19.5051
92 0.0411533 0.00282716 14.5564
96 0.0447356 0.0024632 18.1616
100 0.0379362 0.00347647 10.9123
104 0.0406533 0.00239872 16.9479
108 0.04043 0.00501082 8.06854
112 0.0467647 0.00469183 9.96726
116 0.0428475 0.00487046 8.79742
120 0.0467989 0.00339373 13.7898
124 0.0454833 0.00521927 8.71449
128 0.0272072 0.00672527 4.04552


==> res-avx/rNN_N_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.000768151 0.00182398 0.42114
8 0.00233119 0.00255689 0.911729
12 0.00202729 0.00187734 1.07987
16 0.00378484 0.00355908 1.06343
20 0.00898026 0.00302385 2.96981
24 0.00830732 0.00241404 3.44125
28 0.0121659 0.00213149 5.7077
32 0.00810284 0.00312915 2.58947
36 0.0176806 0.00437989 4.03677
40 0.0223414 0.00390734 5.7178
44 0.0132865 0.00226797 5.85832
48 0.0161352 0.00472228 3.41682
52 0.0153625 0.00354171 4.33759
56 0.0191899 0.00564048 3.40217
60 0.0182267 0.0037024 4.92294
64 0.0130504 0.00772739 1.68885
68 0.0204206 0.00501125 4.07495
72 0.0295901 0.0107856 2.74348
76 0.0246486 0.0107173 2.29989
80 0.0349707 0.0123928 2.82186
84 0.0301032 0.00811752 3.70842
88 0.0277041 0.01397 1.98311
92 0.030656 0.0129835 2.36115
96 0.0341883 0.0147965 2.31057
100 0.0423174 0.013811 3.06404
104 0.0379183 0.0168029 2.25665
108 0.0340218 0.0146325 2.32508
112 0.0461151 0.0185148 2.49072
116 0.0405888 0.0169575 2.39356
120 0.0362851 0.0198154 1.83116
124 0.0488433 0.0150178 3.25236
128 0.0267067 0.0201802 1.32341


==> res-avx/rNN_N_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.000676326 0.00146498 0.461662
8 0.00231369 0.00258236 0.89596
12 0.00188895 0.00202356 0.933479
16 0.00420874 0.0046068 0.913593
20 0.0169162 0.00398437 4.24564
24 0.0112586 0.00333044 3.38051
28 0.0162342 0.00213584 7.60085
32 0.0144233 0.00501478 2.87616
36 0.0166252 0.00418705 3.97062
40 0.019065 0.00402793 4.7332
44 0.0158126 0.00208721 7.57595
48 0.0205226 0.00478339 4.29039
52 0.0266782 0.00333783 7.99268
56 0.0213143 0.00553298 3.85223
60 0.0287386 0.00373421 7.69603
64 0.0227931 0.00781152 2.91788
68 0.0231305 0.0042807 5.40344
72 0.0413952 0.00948819 4.36281
76 0.0338407 0.00950176 3.56152
80 0.0461471 0.011287 4.08852
84 0.0404468 0.0072556 5.57456
88 0.0364924 0.0116554 3.13094
92 0.041773 0.0111675 3.74059
96 0.0360771 0.0115434 3.12534
100 0.0458154 0.0124215 3.6884
104 0.0348104 0.0159666 2.1802
108 0.0460423 0.0126955 3.62666
112 0.0411648 0.0178767 2.30271
116 0.0441553 0.0151851 2.9078
120 0.0412174 0.0148007 2.78483
124 0.0539043 0.0129916 4.14917
128 0.0301125 0.0188159 1.60038


==> res-avx/sNsN_N_heap_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00131229 0.00214868 0.610742
8 0.00209248 0.00223737 0.935241
12 0.00356361 0.00159392 2.23575
16 0.00370912 0.00154096 2.40702
20 0.00917136 0.00131713 6.96314
24 0.00781536 0.00100736 7.75826
28 0.0154339 0.00144347 10.6922
32 0.00822473 0.00160321 5.13016
36 0.0154333 0.00139225 11.0851
40 0.0186996 0.00159038 11.7579
44 0.0132278 0.00170021 7.7801
48 0.0141298 0.00172241 8.20351
52 0.0155458 0.00206753 7.51902
56 0.0166392 0.00214039 7.77391
60 0.0175281 0.00227238 7.71354
64 0.0111483 0.00413994 2.69287
68 0.020123 0.00431271 4.66598
72 0.0306223 0.00705838 4.33843
76 0.0237038 0.00796167 2.97724
80 0.0352476 0.00947763 3.71903
84 0.0367067 0.00649107 5.65495
88 0.0277493 0.0111692 2.48445
92 0.0378389 0.0073559 5.14402
96 0.0302192 0.00701662 4.3068
100 0.0353435 0.00850962 4.15336
104 0.0322243 0.00758165 4.2503
108 0.0337299 0.00832253 4.05284
112 0.0447844 0.00890888 5.02694
116 0.0471302 0.0105917 4.44973
120 0.0367676 0.00924693 3.9762
124 0.0428868 0.012151 3.52949
128 0.0236315 0.0129483 1.82507


==> res-avx/sNsN_N_stack_bench_res_1658625605.txt <==
# size seqtime vectime speedup
4 0.00163749 0.00300204 0.545459
8 0.00232133 0.00257181 0.902606
12 0.00385307 0.00182752 2.10836
16 0.00462433 0.00214915 2.1517
20 0.0146322 0.00171927 8.51071
24 0.0108381 0.00120707 8.97885
28 0.0125989 0.00143447 8.78297
32 0.0131931 0.00208679 6.3222
36 0.0275326 0.00159544 17.2571
40 0.0304217 0.00109686 27.7353
44 0.0162003 0.00162073 9.99568
48 0.0259165 0.00129369 20.033
52 0.0278672 0.00192056 14.5099
56 0.0194269 0.0015187 12.7918
60 0.0288791 0.00197505 14.622
64 0.0136238 0.00220893 6.1676
68 0.0325565 0.0038596 8.4352
72 0.0266033 0.0036329 7.32288
76 0.0265201 0.00649328 4.08424
80 0.0374654 0.00525049 7.1356
84 0.0392458 0.00594572 6.60068
88 0.0357485 0.005434 6.57867
92 0.0497493 0.00656169 7.58178
96 0.0330773 0.00690977 4.78703
100 0.0371762 0.00739847 5.02485
104 0.0349011 0.00761465 4.58341
108 0.0355531 0.00741029 4.7978
112 0.0518566 0.00875373 5.92394
116 0.0439385 0.00863647 5.08755
120 0.0390599 0.00835095 4.6773
124 0.0464952 0.00945208 4.91904
128 0.0350401 0.00875635 4.00168


==> res-min-registers-last.txt <==
Size	base-avx-perm-4	base-avx-noperm-4	perm-avx-perm-4	perm-avx-noperm-4	base-avx-perm-10	base-avx-noperm-10	perm-avx-perm-10	perm-avx-noperm-10
384	0	68	0	68	360	417	360	425

==> res-min-registers.txt <==
Size	base-avx-perm-4	base-avx-noperm-4	perm-avx-perm-4	perm-avx-noperm-4	base-avx-perm-10	base-avx-noperm-10	perm-avx-perm-10	perm-avx-noperm-10
64	0	0	0	0	0	0	0	0
96	0	0	0	0	49	66	49	66
128	0	2	0	2	68	80	68	93
160	0	2	0	2	92	107	92	108
192	0	10	0	10	141	151	141	151
224	0	12	0	14	172	202	172	202
256	0	20	0	20	204	234	209	232
288	0	36	0	36	240	291	240	281
320	0	38	0	38	262	326	262	326
352	0	54	0	54	303	389	303	389
384	0	68	0	68	360	417	360	425

==> results-clang/N1_1_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.000759371 0.000824526 0.920979
8 0.0014836 0.00129113 1.14907
12 0.00249979 0.0015747 1.58747
16 0.00395623 0.00138232 2.86202
20 0.00400364 0.00140823 2.84303
24 0.00518935 0.00136463 3.80275
28 0.00726984 0.00172138 4.22326
32 0.00689677 0.00130402 5.28885
36 0.00906818 0.00185219 4.89592
40 0.00781212 0.00110923 7.04283
44 0.00865549 0.00110941 7.80189
48 0.00704707 0.000978337 7.20311
52 0.00875838 0.00124454 7.03744
56 0.0113262 0.00114447 9.89646
60 0.0110345 0.00131884 8.36682
64 0.0112876 0.00120787 9.34505
68 0.0125536 0.0014613 8.59071
72 0.0133068 0.00135026 9.85499
76 0.00455236 0.00277974 1.63769
80 0.00564075 0.00284697 1.98132
84 0.00548057 0.00343211 1.59685
88 0.00521971 0.00251101 2.07873
92 0.0058025 0.0025468 2.27835
96 0.00430132 0.00235457 1.8268
100 0.00540519 0.00258321 2.09243
104 0.00621039 0.0026537 2.34028
108 0.00465935 0.00253364 1.83899
112 0.00479807 0.00242277 1.98041
116 0.00693958 0.00268838 2.58132
120 0.00673105 0.00336913 1.99786
124 0.00552502 0.00262025 2.10859
128 0.00343675 0.00266467 1.28975


==> results-clang/N1_1_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.000629007 0.000589681 1.06669
8 0.00131216 0.00101964 1.28689
12 0.00242941 0.00186094 1.30547
16 0.00367155 0.00178262 2.05964
20 0.0050509 0.00202528 2.49393
24 0.00640101 0.00178474 3.58652
28 0.00756727 0.00236581 3.1986
32 0.00842333 0.00167408 5.03162
36 0.00910541 0.00189801 4.79735
40 0.0110209 0.00149248 7.38429
44 0.013003 0.00225745 5.76004
48 0.00844123 0.00126676 6.66364
52 0.00910967 0.00157022 5.80152
56 0.0185065 0.00151519 12.214
60 0.0170383 0.00184999 9.20994
64 0.0139592 0.00106369 13.1234
68 0.0229466 0.00166338 13.7952
72 0.0240031 0.0014175 16.9334
76 0.00541603 0.00394429 1.37313
80 0.00562234 0.00306564 1.83399
84 0.00625602 0.00405293 1.54358
88 0.00667643 0.00277961 2.40193
92 0.00732225 0.00343757 2.13007
96 0.00553224 0.00257673 2.147
100 0.012215 0.00309719 3.9439
104 0.0078332 0.00323972 2.41786
108 0.00532394 0.00319048 1.6687
112 0.00449492 0.00244379 1.83932
116 0.00914217 0.0039511 2.31383
120 0.00891906 0.00418062 2.13343
124 0.00521487 0.00341621 1.52651
128 0.00262616 0.00230127 1.14118


==> results-clang/N1_N_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00101031 0.000635555 1.58965
8 0.00277905 0.00123354 2.25291
12 0.00367915 0.00102644 3.58438
16 0.00415332 0.00119262 3.48252
20 0.00452657 0.00117788 3.84298
24 0.00620587 0.0013652 4.54576
28 0.0055634 0.00112863 4.92934
32 0.00631988 0.00137655 4.5911
36 0.00667282 0.00138542 4.81646
40 0.00773971 0.0015153 5.10771
44 0.00748266 0.00194295 3.85119
48 0.00823332 0.00142087 5.79456
52 0.00255952 0.00185492 1.37985
56 0.00260464 0.00195528 1.33211
60 0.00335453 0.00216154 1.55192
64 0.0038753 0.00306882 1.2628
68 0.00376914 0.00290346 1.29815
72 0.00486746 0.00323087 1.50655
76 0.00413279 0.00400241 1.03258
80 0.005295 0.00424384 1.24769
84 0.00524375 0.00473444 1.10758
88 0.00439705 0.00349013 1.25985
92 0.0063121 0.00443999 1.42165
96 0.00811406 0.0046514 1.74443
100 0.00610315 0.00440603 1.38518
104 0.00689649 0.00502346 1.37286
108 0.00639692 0.00576761 1.10911
112 0.00808183 0.00699712 1.15502
116 0.00863211 0.0074075 1.16532
120 0.0071488 0.00803555 0.889647
124 0.00815359 0.0099016 0.823462
128 0.00868756 0.0102215 0.84993


==> results-clang/N1_N_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00084027 0.000670491 1.25322
8 0.00231619 0.00103306 2.24207
12 0.00346468 0.00142353 2.43387
16 0.00459338 0.00114686 4.00518
20 0.00408557 0.000907344 4.50278
24 0.0068594 0.00185482 3.69815
28 0.00509542 0.00139256 3.65903
32 0.00855245 0.00186389 4.5885
36 0.00965098 0.00204073 4.72918
40 0.0109774 0.00204399 5.37057
44 0.0111006 0.00255708 4.34112
48 0.0111785 0.00228714 4.88755
52 0.00312021 0.00237248 1.31517
56 0.00292305 0.00230001 1.27089
60 0.00299804 0.00201257 1.48966
64 0.00785852 0.00410762 1.91316
68 0.00428492 0.00263308 1.62734
72 0.00536206 0.00519459 1.03224
76 0.00847365 0.00534893 1.58418
80 0.00656127 0.00330314 1.98637
84 0.00549706 0.00411333 1.3364
88 0.00515291 0.00360976 1.42749
92 0.00784119 0.00398364 1.96835
96 0.0110069 0.00211326 5.20849
100 0.00838744 0.00501437 1.67268
104 0.0130044 0.00677228 1.92024
108 0.00842297 0.00568586 1.48139
112 0.0140989 0.00838295 1.68185
116 0.0170752 0.00966863 1.76604
120 0.0180992 0.0106104 1.7058
124 0.0099586 0.00886981 1.12275
128 0.0172066 0.00991181 1.73597


==> results-clang/NN_1_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.0016974 0.00168167 1.00935
8 0.00321295 0.00129435 2.48229
12 0.00327204 0.000939698 3.48201
16 0.00696101 0.00106081 6.56198
20 0.0063247 0.0010132 6.2423
24 0.00956567 0.000946511 10.1062
28 0.0112614 0.00114308 9.8518
32 0.0112147 0.00115685 9.69417
36 0.0127773 0.00134594 9.49322
40 0.0148345 0.00142317 10.4236
44 0.0162312 0.00156701 10.3581
48 0.0177553 0.00164943 10.7645
52 0.0191145 0.00277846 6.87953
56 0.0203359 0.00191656 10.6106
60 0.00524081 0.00219462 2.38803
64 0.00794296 0.00276778 2.86979
68 0.00738117 0.00345143 2.13858
72 0.00773936 0.00307914 2.51348
76 0.0073804 0.00280879 2.62761
80 0.0070391 0.00337889 2.08326
84 0.00632222 0.00303926 2.08018
88 0.00759608 0.00388746 1.954
92 0.00671131 0.00359787 1.86536
96 0.00862145 0.00361644 2.38396
100 0.0106379 0.00409756 2.59615
104 0.00964952 0.00484075 1.99339
108 0.00950632 0.00523006 1.81763
112 0.0100625 0.00601224 1.67367
116 0.0109692 0.00560403 1.95738
120 0.0111543 0.00654701 1.70372
124 0.0114904 0.00623745 1.84216
128 0.00601524 0.00718796 0.836849


==> results-clang/NN_1_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00131816 0.00137464 0.958913
8 0.00332419 0.0014691 2.26274
12 0.00332627 0.000850373 3.91154
16 0.00899178 0.00129728 6.93126
20 0.00762907 0.000914055 8.3464
24 0.0140853 0.00179233 7.85865
28 0.0182439 0.00141609 12.8833
32 0.0194547 0.00146367 13.2917
36 0.0240313 0.00169049 14.2156
40 0.0258538 0.00123665 20.9063
44 0.0274901 0.00131561 20.8953
48 0.0189393 0.00130704 14.4902
52 0.0197413 0.00170901 11.5513
56 0.0314122 0.00171069 18.3623
60 0.00474853 0.00256479 1.85143
64 0.0107438 0.00455881 2.35671
68 0.0106107 0.00419305 2.53054
72 0.011841 0.00390182 3.03474
76 0.011745 0.00447066 2.62713
80 0.0114524 0.00418808 2.73452
84 0.00742149 0.00372665 1.99146
88 0.0138842 0.00545238 2.54645
92 0.00842928 0.00346985 2.42929
96 0.0141913 0.00462931 3.06553
100 0.0153919 0.00544275 2.82796
104 0.0171153 0.00543663 3.14815
108 0.0180377 0.00676154 2.66769
112 0.0137186 0.00641612 2.13815
116 0.0211043 0.00668444 3.15723
120 0.0136619 0.00427734 3.19402
124 0.0109857 0.00526159 2.0879
128 0.00676977 0.00612736 1.10484


==> results-clang/NN_N_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00142788 0.000797146 1.79124
8 0.00267815 0.00117356 2.28207
12 0.00268898 0.000708114 3.79738
16 0.00262089 0.000861975 3.04056
20 0.00516171 0.00147585 3.49745
24 0.00532991 0.00163083 3.26822
28 0.00597624 0.00142543 4.19259
32 0.00739643 0.0023105 3.20122
36 0.0074277 0.00179654 4.13445
40 0.00733307 0.00177682 4.12708
44 0.0074208 0.00184407 4.02414
48 0.00766876 0.00186892 4.10331
52 0.00269526 0.00200479 1.34441
56 0.00422729 0.00383117 1.10339
60 0.00396496 0.00305485 1.29792
64 0.00385706 0.00555921 0.693814
68 0.00424227 0.00487316 0.870538
72 0.00854139 0.00881744 0.968693
76 0.0058765 0.00769589 0.763589
80 0.00572413 0.00901078 0.635254
84 0.00754672 0.00960977 0.785317
88 0.00646305 0.0106718 0.605619
92 0.00715091 0.0072032 0.992741
96 0.00704659 0.00711139 0.990888
100 0.00841064 0.00775278 1.08485
104 0.00832751 0.0078127 1.06589
108 0.00824123 0.00820331 1.00462
112 0.00923934 0.00873292 1.05799
116 0.00880646 0.00893267 0.985871
120 0.00934194 0.00896387 1.04218
124 0.0173963 0.0147765 1.1773
128 0.00900771 0.015433 0.583666


==> results-clang/NN_N_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00088812 0.000665576 1.33436
8 0.0023149 0.000965176 2.39842
12 0.00185939 0.000628817 2.95697
16 0.00167759 0.000681652 2.46107
20 0.0056129 0.00143632 3.90783
24 0.00684789 0.00207481 3.30049
28 0.0059238 0.00184882 3.2041
32 0.00912389 0.00160304 5.69162
36 0.0100371 0.00193015 5.20017
40 0.010125 0.00281746 3.59366
44 0.0112999 0.00270597 4.17591
48 0.0110954 0.00302806 3.66419
52 0.00363513 0.00308078 1.17994
56 0.00490518 0.0041499 1.182
60 0.00396997 0.002774 1.43114
64 0.00937554 0.00514638 1.82177
68 0.00638674 0.00549618 1.16203
72 0.00820326 0.00776296 1.05672
76 0.0114112 0.00928469 1.22903
80 0.0151043 0.0115755 1.30485
84 0.0155491 0.0107462 1.44694
88 0.00875304 0.0063345 1.3818
92 0.0152399 0.00950443 1.60345
96 0.0144766 0.00958378 1.51053
100 0.0180777 0.00997887 1.8116
104 0.00918254 0.0083541 1.09917
108 0.0197649 0.00972677 2.03201
112 0.019933 0.0103707 1.92205
116 0.0175717 0.0102256 1.7184
120 0.0172328 0.0105911 1.6271
124 0.0201287 0.0119539 1.68386
128 0.0208334 0.0157345 1.32406


==> results-clang/NN_rN_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00206202 0.00113767 1.81249
8 0.00329554 0.00147073 2.24075
12 0.00407192 0.00270339 1.50623
16 0.00543597 0.00140244 3.87608
20 0.00592295 0.00195328 3.03231
24 0.00962872 0.00124366 7.74224
28 0.0115522 0.0012979 8.90069
32 0.00772418 0.00231097 3.3424
36 0.0105429 0.00152909 6.89489
40 0.0124171 0.00176249 7.0452
44 0.0123669 0.00247637 4.99396
48 0.0139624 0.00189357 7.37359
52 0.0194672 0.00281372 6.91867
56 0.0183225 0.00244649 7.4893
60 0.0164217 0.00310816 5.28342
64 0.0109515 0.00369732 2.96201
68 0.02102 0.00443276 4.74197
72 0.0190842 0.00494093 3.86247
76 0.0223834 0.00504189 4.43949
80 0.0249501 0.00619654 4.02646
84 0.0329629 0.00633274 5.20516
88 0.0235273 0.00673244 3.49462
92 0.0250016 0.00663186 3.76992
96 0.027523 0.00720508 3.81994
100 0.024646 0.0080762 3.05168
104 0.025958 0.00853522 3.04128
108 0.0309822 0.00931499 3.32606
112 0.0368759 0.00997988 3.69502
116 0.0311709 0.00993862 3.13634
120 0.0365099 0.0106816 3.41802
124 0.0357258 0.0106326 3.36002
128 0.0231441 0.0109936 2.10523


==> results-clang/NN_rN_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00158062 0.000977763 1.61657
8 0.00312278 0.00113528 2.75067
12 0.00419925 0.0035001 1.19975
16 0.00563336 0.00168759 3.33811
20 0.00613507 0.00196688 3.11919
24 0.0151197 0.0015271 9.90092
28 0.0218652 0.00146438 14.9314
32 0.0111512 0.00300028 3.71672
36 0.019417 0.00214635 9.04652
40 0.0237768 0.00172103 13.8154
44 0.0121046 0.0022987 5.26585
48 0.0253601 0.001773 14.3035
52 0.0246671 0.00378551 6.51619
56 0.0302927 0.0013079 23.1613
60 0.0277125 0.00313755 8.83253
64 0.0182022 0.0040775 4.46406
68 0.0235746 0.0044364 5.3139
72 0.0309266 0.00444387 6.95938
76 0.0333156 0.00396708 8.39802
80 0.0381336 0.0060031 6.35232
84 0.0358455 0.0065485 5.47385
88 0.0351789 0.00642259 5.47737
92 0.0367354 0.00533444 6.88646
96 0.0286615 0.00430921 6.65122
100 0.0373111 0.00698284 5.34326
104 0.0376703 0.00832588 4.52448
108 0.0451039 0.00930481 4.84737
112 0.049343 0.00923726 5.34174
116 0.0314587 0.010051 3.12991
120 0.0433608 0.00708869 6.1169
124 0.0384763 0.0108544 3.54477
128 0.0239442 0.0102723 2.33095


==> results-clang/bench_res_1683048451.csv <==
"N1_1","stack",100,0.012215,0.00309719
"N1_1","heap",100,0.00540519,0.00258321
"N1_1","stack",104,0.0078332,0.00323972
"N1_1","heap",104,0.00621039,0.0026537
"N1_1","stack",108,0.00532394,0.00319048
"N1_1","heap",108,0.00465935,0.00253364
"N1_1","stack",112,0.00449492,0.00244379
"N1_1","heap",112,0.00479807,0.00242277
"N1_1","stack",116,0.00914217,0.0039511
"N1_1","heap",116,0.00693958,0.00268838
"N1_1","stack",12,0.00242941,0.00186094
"N1_1","heap",12,0.00249979,0.0015747
"N1_1","stack",120,0.00891906,0.00418062
"N1_1","heap",120,0.00673105,0.00336913
"N1_1","stack",124,0.00521487,0.00341621
"N1_1","heap",124,0.00552502,0.00262025
"N1_1","stack",128,0.00262616,0.00230127
"N1_1","heap",128,0.00343675,0.00266467
"N1_1","stack",16,0.00367155,0.00178262
"N1_1","heap",16,0.00395623,0.00138232
"N1_1","stack",20,0.0050509,0.00202528
"N1_1","heap",20,0.00400364,0.00140823
"N1_1","stack",24,0.00640101,0.00178474
"N1_1","heap",24,0.00518935,0.00136463
"N1_1","stack",28,0.00756727,0.00236581
"N1_1","heap",28,0.00726984,0.00172138
"N1_1","stack",32,0.00842333,0.00167408
"N1_1","heap",32,0.00689677,0.00130402
"N1_1","stack",36,0.00910541,0.00189801
"N1_1","heap",36,0.00906818,0.00185219
"N1_1","stack",4,0.000629007,0.000589681
"N1_1","heap",4,0.000759371,0.000824526
"N1_1","stack",40,0.0110209,0.00149248
"N1_1","heap",40,0.00781212,0.00110923
"N1_1","stack",44,0.013003,0.00225745
"N1_1","heap",44,0.00865549,0.00110941
"N1_1","stack",48,0.00844123,0.00126676
"N1_1","heap",48,0.00704707,0.000978337
"N1_1","stack",52,0.00910967,0.00157022
"N1_1","heap",52,0.00875838,0.00124454
"N1_1","stack",56,0.0185065,0.00151519
"N1_1","heap",56,0.0113262,0.00114447
"N1_1","stack",60,0.0170383,0.00184999
"N1_1","heap",60,0.0110345,0.00131884
"N1_1","stack",64,0.0139592,0.00106369
"N1_1","heap",64,0.0112876,0.00120787
"N1_1","stack",68,0.0229466,0.00166338
"N1_1","heap",68,0.0125536,0.0014613
"N1_1","stack",72,0.0240031,0.0014175
"N1_1","heap",72,0.0133068,0.00135026
"N1_1","stack",76,0.00541603,0.00394429
"N1_1","heap",76,0.00455236,0.00277974
"N1_1","stack",8,0.00131216,0.00101964
"N1_1","heap",8,0.0014836,0.00129113
"N1_1","stack",80,0.00562234,0.00306564
"N1_1","heap",80,0.00564075,0.00284697
"N1_1","stack",84,0.00625602,0.00405293
"N1_1","heap",84,0.00548057,0.00343211
"N1_1","stack",88,0.00667643,0.00277961
"N1_1","heap",88,0.00521971,0.00251101
"N1_1","stack",92,0.00732225,0.00343757
"N1_1","heap",92,0.0058025,0.0025468
"N1_1","stack",96,0.00553224,0.00257673
"N1_1","heap",96,0.00430132,0.00235457
"N1_N","stack",100,0.00838744,0.00501437
"N1_N","heap",100,0.00610315,0.00440603
"N1_N","stack",104,0.0130044,0.00677228
"N1_N","heap",104,0.00689649,0.00502346
"N1_N","stack",108,0.00842297,0.00568586
"N1_N","heap",108,0.00639692,0.00576761
"N1_N","stack",112,0.0140989,0.00838295
"N1_N","heap",112,0.00808183,0.00699712
"N1_N","stack",116,0.0170752,0.00966863
"N1_N","heap",116,0.00863211,0.0074075
"N1_N","stack",12,0.00346468,0.00142353
"N1_N","heap",12,0.00367915,0.00102644
"N1_N","stack",120,0.0180992,0.0106104
"N1_N","heap",120,0.0071488,0.00803555
"N1_N","stack",124,0.0099586,0.00886981
"N1_N","heap",124,0.00815359,0.0099016
"N1_N","stack",128,0.0172066,0.00991181
"N1_N","heap",128,0.00868756,0.0102215
"N1_N","stack",16,0.00459338,0.00114686
"N1_N","heap",16,0.00415332,0.00119262
"N1_N","stack",20,0.00408557,0.000907344
"N1_N","heap",20,0.00452657,0.00117788
"N1_N","stack",24,0.0068594,0.00185482
"N1_N","heap",24,0.00620587,0.0013652
"N1_N","stack",28,0.00509542,0.00139256
"N1_N","heap",28,0.0055634,0.00112863
"N1_N","stack",32,0.00855245,0.00186389
"N1_N","heap",32,0.00631988,0.00137655
"N1_N","stack",36,0.00965098,0.00204073
"N1_N","heap",36,0.00667282,0.00138542
"N1_N","stack",4,0.00084027,0.000670491
"N1_N","heap",4,0.00101031,0.000635555
"N1_N","stack",40,0.0109774,0.00204399
"N1_N","heap",40,0.00773971,0.0015153
"N1_N","stack",44,0.0111006,0.00255708
"N1_N","heap",44,0.00748266,0.00194295
"N1_N","stack",48,0.0111785,0.00228714
"N1_N","heap",48,0.00823332,0.00142087
"N1_N","stack",52,0.00312021,0.00237248
"N1_N","heap",52,0.00255952,0.00185492
"N1_N","stack",56,0.00292305,0.00230001
"N1_N","heap",56,0.00260464,0.00195528
"N1_N","stack",60,0.00299804,0.00201257
"N1_N","heap",60,0.00335453,0.00216154
"N1_N","stack",64,0.00785852,0.00410762
"N1_N","heap",64,0.0038753,0.00306882
"N1_N","stack",68,0.00428492,0.00263308
"N1_N","heap",68,0.00376914,0.00290346
"N1_N","stack",72,0.00536206,0.00519459
"N1_N","heap",72,0.00486746,0.00323087
"N1_N","stack",76,0.00847365,0.00534893
"N1_N","heap",76,0.00413279,0.00400241
"N1_N","stack",8,0.00231619,0.00103306
"N1_N","heap",8,0.00277905,0.00123354
"N1_N","stack",80,0.00656127,0.00330314
"N1_N","heap",80,0.005295,0.00424384
"N1_N","stack",84,0.00549706,0.00411333
"N1_N","heap",84,0.00524375,0.00473444
"N1_N","stack",88,0.00515291,0.00360976
"N1_N","heap",88,0.00439705,0.00349013
"N1_N","stack",92,0.00784119,0.00398364
"N1_N","heap",92,0.0063121,0.00443999
"N1_N","stack",96,0.0110069,0.00211326
"N1_N","heap",96,0.00811406,0.0046514
"NN_1","stack",100,0.0153919,0.00544275
"NN_1","heap",100,0.0106379,0.00409756
"NN_1","stack",104,0.0171153,0.00543663
"NN_1","heap",104,0.00964952,0.00484075
"NN_1","stack",108,0.0180377,0.00676154
"NN_1","heap",108,0.00950632,0.00523006
"NN_1","stack",112,0.0137186,0.00641612
"NN_1","heap",112,0.0100625,0.00601224
"NN_1","stack",116,0.0211043,0.00668444
"NN_1","heap",116,0.0109692,0.00560403
"NN_1","stack",12,0.00332627,0.000850373
"NN_1","heap",12,0.00327204,0.000939698
"NN_1","stack",120,0.0136619,0.00427734
"NN_1","heap",120,0.0111543,0.00654701
"NN_1","stack",124,0.0109857,0.00526159
"NN_1","heap",124,0.0114904,0.00623745
"NN_1","stack",128,0.00676977,0.00612736
"NN_1","heap",128,0.00601524,0.00718796
"NN_1","stack",16,0.00899178,0.00129728
"NN_1","heap",16,0.00696101,0.00106081
"NN_1","stack",20,0.00762907,0.000914055
"NN_1","heap",20,0.0063247,0.0010132
"NN_1","stack",24,0.0140853,0.00179233
"NN_1","heap",24,0.00956567,0.000946511
"NN_1","stack",28,0.0182439,0.00141609
"NN_1","heap",28,0.0112614,0.00114308
"NN_1","stack",32,0.0194547,0.00146367
"NN_1","heap",32,0.0112147,0.00115685
"NN_1","stack",36,0.0240313,0.00169049
"NN_1","heap",36,0.0127773,0.00134594
"NN_1","stack",4,0.00131816,0.00137464
"NN_1","heap",4,0.0016974,0.00168167
"NN_1","stack",40,0.0258538,0.00123665
"NN_1","heap",40,0.0148345,0.00142317
"NN_1","stack",44,0.0274901,0.00131561
"NN_1","heap",44,0.0162312,0.00156701
"NN_1","stack",48,0.0189393,0.00130704
"NN_1","heap",48,0.0177553,0.00164943
"NN_1","stack",52,0.0197413,0.00170901
"NN_1","heap",52,0.0191145,0.00277846
"NN_1","stack",56,0.0314122,0.00171069
"NN_1","heap",56,0.0203359,0.00191656
"NN_1","stack",60,0.00474853,0.00256479
"NN_1","heap",60,0.00524081,0.00219462
"NN_1","stack",64,0.0107438,0.00455881
"NN_1","heap",64,0.00794296,0.00276778
"NN_1","stack",68,0.0106107,0.00419305
"NN_1","heap",68,0.00738117,0.00345143
"NN_1","stack",72,0.011841,0.00390182
"NN_1","heap",72,0.00773936,0.00307914
"NN_1","stack",76,0.011745,0.00447066
"NN_1","heap",76,0.0073804,0.00280879
"NN_1","stack",8,0.00332419,0.0014691
"NN_1","heap",8,0.00321295,0.00129435
"NN_1","stack",80,0.0114524,0.00418808
"NN_1","heap",80,0.0070391,0.00337889
"NN_1","stack",84,0.00742149,0.00372665
"NN_1","heap",84,0.00632222,0.00303926
"NN_1","stack",88,0.0138842,0.00545238
"NN_1","heap",88,0.00759608,0.00388746
"NN_1","stack",92,0.00842928,0.00346985
"NN_1","heap",92,0.00671131,0.00359787
"NN_1","stack",96,0.0141913,0.00462931
"NN_1","heap",96,0.00862145,0.00361644
"NN_N","stack",100,0.0180777,0.00997887
"NN_N","heap",100,0.00841064,0.00775278
"NN_N","stack",104,0.00918254,0.0083541
"NN_N","heap",104,0.00832751,0.0078127
"NN_N","stack",108,0.0197649,0.00972677
"NN_N","heap",108,0.00824123,0.00820331
"NN_N","stack",112,0.019933,0.0103707
"NN_N","heap",112,0.00923934,0.00873292
"NN_N","stack",116,0.0175717,0.0102256
"NN_N","heap",116,0.00880646,0.00893267
"NN_N","stack",12,0.00185939,0.000628817
"NN_N","heap",12,0.00268898,0.000708114
"NN_N","stack",120,0.0172328,0.0105911
"NN_N","heap",120,0.00934194,0.00896387
"NN_N","stack",124,0.0201287,0.0119539
"NN_N","heap",124,0.0173963,0.0147765
"NN_N","stack",128,0.0208334,0.0157345
"NN_N","heap",128,0.00900771,0.015433
"NN_N","stack",16,0.00167759,0.000681652
"NN_N","heap",16,0.00262089,0.000861975
"NN_N","stack",20,0.0056129,0.00143632
"NN_N","heap",20,0.00516171,0.00147585
"NN_N","stack",24,0.00684789,0.00207481
"NN_N","heap",24,0.00532991,0.00163083
"NN_N","stack",28,0.0059238,0.00184882
"NN_N","heap",28,0.00597624,0.00142543
"NN_N","stack",32,0.00912389,0.00160304
"NN_N","heap",32,0.00739643,0.0023105
"NN_N","stack",36,0.0100371,0.00193015
"NN_N","heap",36,0.0074277,0.00179654
"NN_N","stack",4,0.00088812,0.000665576
"NN_N","heap",4,0.00142788,0.000797146
"NN_N","stack",40,0.010125,0.00281746
"NN_N","heap",40,0.00733307,0.00177682
"NN_N","stack",44,0.0112999,0.00270597
"NN_N","heap",44,0.0074208,0.00184407
"NN_N","stack",48,0.0110954,0.00302806
"NN_N","heap",48,0.00766876,0.00186892
"NN_N","stack",52,0.00363513,0.00308078
"NN_N","heap",52,0.00269526,0.00200479
"NN_N","stack",56,0.00490518,0.0041499
"NN_N","heap",56,0.00422729,0.00383117
"NN_N","stack",60,0.00396997,0.002774
"NN_N","heap",60,0.00396496,0.00305485
"NN_N","stack",64,0.00937554,0.00514638
"NN_N","heap",64,0.00385706,0.00555921
"NN_N","stack",68,0.00638674,0.00549618
"NN_N","heap",68,0.00424227,0.00487316
"NN_N","stack",72,0.00820326,0.00776296
"NN_N","heap",72,0.00854139,0.00881744
"NN_N","stack",76,0.0114112,0.00928469
"NN_N","heap",76,0.0058765,0.00769589
"NN_N","stack",8,0.0023149,0.000965176
"NN_N","heap",8,0.00267815,0.00117356
"NN_N","stack",80,0.0151043,0.0115755
"NN_N","heap",80,0.00572413,0.00901078
"NN_N","stack",84,0.0155491,0.0107462
"NN_N","heap",84,0.00754672,0.00960977
"NN_N","stack",88,0.00875304,0.0063345
"NN_N","heap",88,0.00646305,0.0106718
"NN_N","stack",92,0.0152399,0.00950443
"NN_N","heap",92,0.00715091,0.0072032
"NN_N","stack",96,0.0144766,0.00958378
"NN_N","heap",96,0.00704659,0.00711139
"NN_rN","stack",100,0.0373111,0.00698284
"NN_rN","heap",100,0.024646,0.0080762
"NN_rN","stack",104,0.0376703,0.00832588
"NN_rN","heap",104,0.025958,0.00853522
"NN_rN","stack",108,0.0451039,0.00930481
"NN_rN","heap",108,0.0309822,0.00931499
"NN_rN","stack",112,0.049343,0.00923726
"NN_rN","heap",112,0.0368759,0.00997988
"NN_rN","stack",116,0.0314587,0.010051
"NN_rN","heap",116,0.0311709,0.00993862
"NN_rN","stack",12,0.00419925,0.0035001
"NN_rN","heap",12,0.00407192,0.00270339
"NN_rN","stack",120,0.0433608,0.00708869
"NN_rN","heap",120,0.0365099,0.0106816
"NN_rN","stack",124,0.0384763,0.0108544
"NN_rN","heap",124,0.0357258,0.0106326
"NN_rN","stack",128,0.0239442,0.0102723
"NN_rN","heap",128,0.0231441,0.0109936
"NN_rN","stack",16,0.00563336,0.00168759
"NN_rN","heap",16,0.00543597,0.00140244
"NN_rN","stack",20,0.00613507,0.00196688
"NN_rN","heap",20,0.00592295,0.00195328
"NN_rN","stack",24,0.0151197,0.0015271
"NN_rN","heap",24,0.00962872,0.00124366
"NN_rN","stack",28,0.0218652,0.00146438
"NN_rN","heap",28,0.0115522,0.0012979
"NN_rN","stack",32,0.0111512,0.00300028
"NN_rN","heap",32,0.00772418,0.00231097
"NN_rN","stack",36,0.019417,0.00214635
"NN_rN","heap",36,0.0105429,0.00152909
"NN_rN","stack",4,0.00158062,0.000977763
"NN_rN","heap",4,0.00206202,0.00113767
"NN_rN","stack",40,0.0237768,0.00172103
"NN_rN","heap",40,0.0124171,0.00176249
"NN_rN","stack",44,0.0121046,0.0022987
"NN_rN","heap",44,0.0123669,0.00247637
"NN_rN","stack",48,0.0253601,0.001773
"NN_rN","heap",48,0.0139624,0.00189357
"NN_rN","stack",52,0.0246671,0.00378551
"NN_rN","heap",52,0.0194672,0.00281372
"NN_rN","stack",56,0.0302927,0.0013079
"NN_rN","heap",56,0.0183225,0.00244649
"NN_rN","stack",60,0.0277125,0.00313755
"NN_rN","heap",60,0.0164217,0.00310816
"NN_rN","stack",64,0.0182022,0.0040775
"NN_rN","heap",64,0.0109515,0.00369732
"NN_rN","stack",68,0.0235746,0.0044364
"NN_rN","heap",68,0.02102,0.00443276
"NN_rN","stack",72,0.0309266,0.00444387
"NN_rN","heap",72,0.0190842,0.00494093
"NN_rN","stack",76,0.0333156,0.00396708
"NN_rN","heap",76,0.0223834,0.00504189
"NN_rN","stack",8,0.00312278,0.00113528
"NN_rN","heap",8,0.00329554,0.00147073
"NN_rN","stack",80,0.0381336,0.0060031
"NN_rN","heap",80,0.0249501,0.00619654
"NN_rN","stack",84,0.0358455,0.0065485
"NN_rN","heap",84,0.0329629,0.00633274
"NN_rN","stack",88,0.0351789,0.00642259
"NN_rN","heap",88,0.0235273,0.00673244
"NN_rN","stack",92,0.0367354,0.00533444
"NN_rN","heap",92,0.0250016,0.00663186
"NN_rN","stack",96,0.0286615,0.00430921
"NN_rN","heap",96,0.027523,0.00720508
"rN1_1","stack",100,0.00952147,0.00221804
"rN1_1","heap",100,0.00740166,0.0022398
"rN1_1","stack",104,0.0165105,0.00183435
"rN1_1","heap",104,0.00936906,0.00152052
"rN1_1","stack",108,0.0170636,0.00409613
"rN1_1","heap",108,0.00932236,0.0030191
"rN1_1","stack",112,0.0291387,0.00170582
"rN1_1","heap",112,0.0177187,0.001731
"rN1_1","stack",116,0.0206564,0.00241652
"rN1_1","heap",116,0.017986,0.00259841
"rN1_1","stack",12,0.00158575,0.00303325
"rN1_1","heap",12,0.00182606,0.00313945
"rN1_1","stack",120,0.0292567,0.00174929
"rN1_1","heap",120,0.0180935,0.00211011
"rN1_1","stack",124,0.0328954,0.00594419
"rN1_1","heap",124,0.0200659,0.00640527
"rN1_1","stack",128,0.0125316,0.00213471
"rN1_1","heap",128,0.011624,0.00227881
"rN1_1","stack",16,0.0037457,0.0017491
"rN1_1","heap",16,0.00390345,0.0014547
"rN1_1","stack",20,0.00331365,0.00203522
"rN1_1","heap",20,0.00292927,0.00153585
"rN1_1","stack",24,0.00284962,0.00154756
"rN1_1","heap",24,0.00292554,0.00137104
"rN1_1","stack",28,0.00592208,0.00254837
"rN1_1","heap",28,0.0053344,0.00179757
"rN1_1","stack",32,0.00794762,0.001286
"rN1_1","heap",32,0.00601758,0.00122709
"rN1_1","stack",36,0.00830367,0.0019407
"rN1_1","heap",36,0.00599033,0.0016517
"rN1_1","stack",4,0.00107324,0.00122529
"rN1_1","heap",4,0.00112858,0.00123797
"rN1_1","stack",40,0.00841717,0.00194924
"rN1_1","heap",40,0.00691266,0.00158502
"rN1_1","stack",44,0.0053655,0.00359512
"rN1_1","heap",44,0.00495442,0.00266285
"rN1_1","stack",48,0.00496443,0.00102497
"rN1_1","heap",48,0.00419678,0.000887798
"rN1_1","stack",52,0.0103609,0.00456639
"rN1_1","heap",52,0.00700634,0.00283456
"rN1_1","stack",56,0.0106716,0.00170974
"rN1_1","heap",56,0.00725616,0.00142326
"rN1_1","stack",60,0.0125384,0.00549911
"rN1_1","heap",60,0.00752209,0.00300204
"rN1_1","stack",64,0.0147968,0.00170883
"rN1_1","heap",64,0.00855153,0.00142307
"rN1_1","stack",68,0.00806857,0.00415688
"rN1_1","heap",68,0.00682289,0.00341641
"rN1_1","stack",72,0.0140717,0.00195956
"rN1_1","heap",72,0.00883686,0.0016404
"rN1_1","stack",76,0.0142045,0.0026503
"rN1_1","heap",76,0.00910068,0.00206392
"rN1_1","stack",8,0.0014486,0.00148032
"rN1_1","heap",8,0.00188436,0.00149084
"rN1_1","stack",80,0.0147608,0.00179181
"rN1_1","heap",80,0.00869288,0.00134366
"rN1_1","stack",84,0.00836256,0.00336039
"rN1_1","heap",84,0.00718341,0.00318652
"rN1_1","stack",88,0.0134772,0.00141101
"rN1_1","heap",88,0.00877969,0.00121392
"rN1_1","stack",92,0.015364,0.00288046
"rN1_1","heap",92,0.00901601,0.00196979
"rN1_1","stack",96,0.015079,0.00184584
"rN1_1","heap",96,0.00925608,0.00153306
"rN1_N","stack",100,0.0338111,0.00847953
"rN1_N","heap",100,0.0222153,0.00981506
"rN1_N","stack",104,0.0343489,0.0127713
"rN1_N","heap",104,0.0367419,0.01361
"rN1_N","stack",108,0.0411526,0.0102191
"rN1_N","heap",108,0.0337185,0.0118349
"rN1_N","stack",112,0.0430767,0.0152562
"rN1_N","heap",112,0.0290213,0.0158364
"rN1_N","stack",116,0.0315136,0.0147757
"rN1_N","heap",116,0.0288866,0.0145895
"rN1_N","stack",12,0.00199931,0.00160798
"rN1_N","heap",12,0.00222766,0.001636
"rN1_N","stack",120,0.0413604,0.0158399
"rN1_N","heap",120,0.0294991,0.0171446
"rN1_N","stack",124,0.0433911,0.0154155
"rN1_N","heap",124,0.0320362,0.0154726
"rN1_N","stack",128,0.0294354,0.0171976
"rN1_N","heap",128,0.0174606,0.0184126
"rN1_N","stack",16,0.00457823,0.00373269
"rN1_N","heap",16,0.00419742,0.00315802
"rN1_N","stack",20,0.00572722,0.00494244
"rN1_N","heap",20,0.00464928,0.00337561
"rN1_N","stack",24,0.00686814,0.00591046
"rN1_N","heap",24,0.0058014,0.00358844
"rN1_N","stack",28,0.0126138,0.00157218
"rN1_N","heap",28,0.00938,0.00137312
"rN1_N","stack",32,0.00889601,0.00630569
"rN1_N","heap",32,0.00599858,0.0038479
"rN1_N","stack",36,0.0106999,0.0044019
"rN1_N","heap",36,0.00939473,0.00384871
"rN1_N","stack",4,0.00118911,0.00247182
"rN1_N","heap",4,0.0014481,0.00199428
"rN1_N","stack",40,0.0207829,0.00557575
"rN1_N","heap",40,0.0104727,0.00398341
"rN1_N","stack",44,0.0221706,0.00417749
"rN1_N","heap",44,0.0116238,0.00382794
"rN1_N","stack",48,0.0240883,0.00461557
"rN1_N","heap",48,0.0128648,0.00471435
"rN1_N","stack",52,0.0123659,0.00260326
"rN1_N","heap",52,0.0178874,0.00247233
"rN1_N","stack",56,0.0270338,0.00549868
"rN1_N","heap",56,0.0144225,0.00545318
"rN1_N","stack",60,0.0267355,0.00224853
"rN1_N","heap",60,0.0151657,0.00219171
"rN1_N","stack",64,0.0103361,0.00716881
"rN1_N","heap",64,0.00882371,0.00687868
"rN1_N","stack",68,0.0326717,0.00203141
"rN1_N","heap",68,0.0201517,0.00223388
"rN1_N","stack",72,0.0306321,0.00725724
"rN1_N","heap",72,0.0181233,0.00793875
"rN1_N","stack",76,0.0222079,0.00715354
"rN1_N","heap",76,0.0202305,0.00744625
"rN1_N","stack",8,0.00230979,0.0023986
"rN1_N","heap",8,0.00265412,0.00229572
"rN1_N","stack",80,0.0335993,0.00817528
"rN1_N","heap",80,0.0206004,0.00893103
"rN1_N","stack",84,0.0361055,0.00702183
"rN1_N","heap",84,0.0285012,0.00708786
"rN1_N","stack",88,0.0329424,0.00871186
"rN1_N","heap",88,0.0287083,0.00919514
"rN1_N","stack",92,0.0348725,0.00763485
"rN1_N","heap",92,0.0230719,0.00760032
"rN1_N","stack",96,0.03843,0.00951642
"rN1_N","heap",96,0.0249355,0.0117323
"rNN_1","stack",100,0.0298345,0.00405715
"rNN_1","heap",100,0.0179099,0.00424014
"rNN_1","stack",104,0.0199214,0.00370871
"rNN_1","heap",104,0.01822,0.0038313
"rNN_1","stack",108,0.023323,0.00531575
"rNN_1","heap",108,0.0200315,0.00541222
"rNN_1","stack",112,0.0313556,0.00481405
"rNN_1","heap",112,0.0198062,0.00519163
"rNN_1","stack",116,0.0333427,0.00527446
"rNN_1","heap",116,0.0209511,0.00585495
"rNN_1","stack",12,0.0052749,0.0026359
"rNN_1","heap",12,0.00478723,0.00235516
"rNN_1","stack",120,0.0337028,0.00615358
"rNN_1","heap",120,0.0211842,0.00651953
"rNN_1","stack",124,0.0307078,0.00523248
"rNN_1","heap",124,0.0230721,0.00613956
"rNN_1","stack",128,0.0264141,0.00726069
"rNN_1","heap",128,0.0151679,0.00717471
"rNN_1","stack",16,0.00905864,0.00177234
"rNN_1","heap",16,0.00703947,0.00126447
"rNN_1","stack",20,0.00809986,0.00126454
"rNN_1","heap",20,0.00655025,0.00106632
"rNN_1","stack",24,0.0137702,0.00133683
"rNN_1","heap",24,0.00871384,0.00108795
"rNN_1","stack",28,0.0159706,0.00151147
"rNN_1","heap",28,0.0104406,0.00111156
"rNN_1","stack",32,0.0107293,0.00101598
"rNN_1","heap",32,0.0112159,0.0011355
"rNN_1","stack",36,0.0102928,0.0020819
"rNN_1","heap",36,0.00760718,0.00179891
"rNN_1","stack",4,0.001319,0.00137856
"rNN_1","heap",4,0.00171665,0.00144159
"rNN_1","stack",40,0.011281,0.00222688
"rNN_1","heap",40,0.00764479,0.00170826
"rNN_1","stack",44,0.0106467,0.00331604
"rNN_1","heap",44,0.00761944,0.00265705
"rNN_1","stack",48,0.0120394,0.00222151
"rNN_1","heap",48,0.00831651,0.00193129
"rNN_1","stack",52,0.0137371,0.00399775
"rNN_1","heap",52,0.00914619,0.00230295
"rNN_1","stack",56,0.0106861,0.00185579
"rNN_1","heap",56,0.0077764,0.0018473
"rNN_1","stack",60,0.0130073,0.00297941
"rNN_1","heap",60,0.00860428,0.00260976
"rNN_1","stack",64,0.010214,0.00250634
"rNN_1","heap",64,0.00851724,0.00231715
"rNN_1","stack",68,0.0189068,0.00387264
"rNN_1","heap",68,0.014694,0.00329665
"rNN_1","stack",72,0.0190785,0.00274096
"rNN_1","heap",72,0.0106102,0.0024218
"rNN_1","stack",76,0.0174123,0.00300266
"rNN_1","heap",76,0.0102004,0.0025838
"rNN_1","stack",8,0.00325243,0.00137514
"rNN_1","heap",8,0.00379532,0.00154028
"rNN_1","stack",80,0.0192167,0.0026181
"rNN_1","heap",80,0.011014,0.00257709
"rNN_1","stack",84,0.0130441,0.00309751
"rNN_1","heap",84,0.0106739,0.00349706
"rNN_1","stack",88,0.0234864,0.0029294
"rNN_1","heap",88,0.0126206,0.00292887
"rNN_1","stack",92,0.0217895,0.00306257
"rNN_1","heap",92,0.0123796,0.00315271
"rNN_1","stack",96,0.0231048,0.00397728
"rNN_1","heap",96,0.0127889,0.00280438
"rNN_N","stack",100,0.0235985,0.0124656
"rNN_N","heap",100,0.0218056,0.0139003
"rNN_N","stack",104,0.0343574,0.0174123
"rNN_N","heap",104,0.0226494,0.0173026
"rNN_N","stack",108,0.0391,0.0142094
"rNN_N","heap",108,0.0279654,0.014618
"rNN_N","stack",112,0.0426297,0.0177041
"rNN_N","heap",112,0.0291592,0.0188258
"rNN_N","stack",116,0.0431721,0.016692
"rNN_N","heap",116,0.0288573,0.0169474
"rNN_N","stack",12,0.00346276,0.00375327
"rNN_N","heap",12,0.00379897,0.00247607
"rNN_N","stack",120,0.0420512,0.0146673
"rNN_N","heap",120,0.0366072,0.020101
"rNN_N","stack",124,0.0430666,0.0150166
"rNN_N","heap",124,0.0322627,0.0150342
"rNN_N","stack",128,0.0322213,0.0153467
"rNN_N","heap",128,0.0192371,0.0203935
"rNN_N","stack",16,0.00241299,0.00194224
"rNN_N","heap",16,0.00247781,0.00172795
"rNN_N","stack",20,0.00242869,0.00365855
"rNN_N","heap",20,0.00359258,0.00265232
"rNN_N","stack",24,0.0037571,0.00352082
"rNN_N","heap",24,0.00334688,0.0026498
"rNN_N","stack",28,0.0182401,0.00358824
"rNN_N","heap",28,0.00954673,0.00203828
"rNN_N","stack",32,0.00913664,0.00706067
"rNN_N","heap",32,0.00627199,0.00460882
"rNN_N","stack",36,0.01918,0.0049495
"rNN_N","heap",36,0.00962566,0.00384871
"rNN_N","stack",4,0.00103194,0.0026019
"rNN_N","heap",4,0.00153951,0.00269185
"rNN_N","stack",40,0.0213858,0.00452351
"rNN_N","heap",40,0.0112016,0.00406574
"rNN_N","stack",44,0.0132775,0.00205028
"rNN_N","heap",44,0.0114679,0.00203589
"rNN_N","stack",48,0.0234107,0.00559378
"rNN_N","heap",48,0.0127469,0.00471403
"rNN_N","stack",52,0.02375,0.00433631
"rNN_N","heap",52,0.0121564,0.00352777
"rNN_N","stack",56,0.0254292,0.00577059
"rNN_N","heap",56,0.0150653,0.00844565
"rNN_N","stack",60,0.0280985,0.00439077
"rNN_N","heap",60,0.0149418,0.00432419
"rNN_N","stack",64,0.0189563,0.00863113
"rNN_N","heap",64,0.00885314,0.00855756
"rNN_N","stack",68,0.0198016,0.00531882
"rNN_N","heap",68,0.0195836,0.00574014
"rNN_N","stack",72,0.0196161,0.0096629
"rNN_N","heap",72,0.0181712,0.0105636
"rNN_N","stack",76,0.0300231,0.00995492
"rNN_N","heap",76,0.0196076,0.0108791
"rNN_N","stack",8,0.00232441,0.0023955
"rNN_N","heap",8,0.00278741,0.00228493
"rNN_N","stack",80,0.0337309,0.0124367
"rNN_N","heap",80,0.0209073,0.0123797
"rNN_N","stack",84,0.031115,0.00787084
"rNN_N","heap",84,0.0218329,0.0077597
"rNN_N","stack",88,0.0347058,0.0138231
"rNN_N","heap",88,0.0216562,0.0140238
"rNN_N","stack",92,0.0349439,0.0108619
"rNN_N","heap",92,0.022676,0.0126132
"rNN_N","stack",96,0.027139,0.0150387
"rNN_N","heap",96,0.0247067,0.0151186
"sNsN_N","stack",100,0.0380238,0.00690424
"sNsN_N","heap",100,0.0242031,0.00773501
"sNsN_N","stack",104,0.0354318,0.00795851
"sNsN_N","heap",104,0.0297928,0.00779681
"sNsN_N","stack",108,0.0338959,0.00758315
"sNsN_N","heap",108,0.0313436,0.00814589
"sNsN_N","stack",112,0.039001,0.00854186
"sNsN_N","heap",112,0.0280097,0.00889743
"sNsN_N","stack",116,0.0419926,0.00845669
"sNsN_N","heap",116,0.0281423,0.00914181
"sNsN_N","stack",12,0.0031463,0.00133452
"sNsN_N","heap",12,0.00370653,0.00135294
"sNsN_N","stack",120,0.0413038,0.00750461
"sNsN_N","heap",120,0.0274441,0.00931833
"sNsN_N","stack",124,0.0414738,0.012084
"sNsN_N","heap",124,0.0355506,0.0117209
"sNsN_N","stack",128,0.0328525,0.0127039
"sNsN_N","heap",128,0.0194709,0.0126226
"sNsN_N","stack",16,0.00460189,0.0016016
"sNsN_N","heap",16,0.00462569,0.00152467
"sNsN_N","stack",20,0.00572523,0.00172271
"sNsN_N","heap",20,0.0046575,0.00175694
"sNsN_N","stack",24,0.00557586,0.00176636
"sNsN_N","heap",24,0.00441629,0.00145817
"sNsN_N","stack",28,0.0170819,0.00186297
"sNsN_N","heap",28,0.00993522,0.0011111
"sNsN_N","stack",32,0.00911856,0.0022245
"sNsN_N","heap",32,0.00658027,0.00170533
"sNsN_N","stack",36,0.0153426,0.00143011
"sNsN_N","heap",36,0.00971799,0.00134928
"sNsN_N","stack",4,0.000622079,0.00119715
"sNsN_N","heap",4,0.0010643,0.00125738
"sNsN_N","stack",40,0.0219847,0.00118785
"sNsN_N","heap",40,0.0115639,0.00157587
"sNsN_N","stack",44,0.020115,0.00182247
"sNsN_N","heap",44,0.0111442,0.00153761
"sNsN_N","stack",48,0.0144807,0.00194613
"sNsN_N","heap",48,0.0125968,0.00178999
"sNsN_N","stack",52,0.014608,0.00243612
"sNsN_N","heap",52,0.0122278,0.00191784
"sNsN_N","stack",56,0.0254005,0.00245877
"sNsN_N","heap",56,0.0143516,0.00223363
"sNsN_N","stack",60,0.017077,0.00219959
"sNsN_N","heap",60,0.0145188,0.00248263
"sNsN_N","stack",64,0.0172915,0.00369767
"sNsN_N","heap",64,0.00954194,0.00465539
"sNsN_N","stack",68,0.0194251,0.00283863
"sNsN_N","heap",68,0.0161036,0.00441603
"sNsN_N","stack",72,0.0318476,0.00758477
"sNsN_N","heap",72,0.0186018,0.0067796
"sNsN_N","stack",76,0.0199926,0.00800955
"sNsN_N","heap",76,0.017604,0.00789117
"sNsN_N","stack",8,0.00232167,0.00245044
"sNsN_N","heap",8,0.00274732,0.00245805
"sNsN_N","stack",80,0.0321513,0.0103117
"sNsN_N","heap",80,0.0204674,0.0097497
"sNsN_N","stack",84,0.0333908,0.00579518
"sNsN_N","heap",84,0.0203681,0.00646628
"sNsN_N","stack",88,0.0205689,0.0106092
"sNsN_N","heap",88,0.0202538,0.012014
"sNsN_N","stack",92,0.0290466,0.00679577
"sNsN_N","heap",92,0.0217072,0.00736484
"sNsN_N","stack",96,0.0349437,0.00650823
"sNsN_N","heap",96,0.0244913,0.00710113


==> results-clang/minavgmax_heap_bench_res_1683048451.txt <==
# name, speedup_avg, err_min, err_max
sNsN_N 3.82 2.97356 5.12179
rNN_1 4.30664 3.11583 5.57086
rN1_N 2.80845 2.08232 6.21249
NN_rN 4.37212 2.86589 4.52856
rNN_N 2.06565 1.49373 3.56722
rN1_1 4.15309 3.57144 6.08301
NN_1 4.54015 3.7033 6.22435
NN_N 1.89107 1.30741 2.30152
N1_N 2.29013 1.46667 3.50443
N1_1 4.07319 3.15221 5.82327


==> results-clang/minavgmax_stack_bench_res_1683048451.txt <==
# name, speedup_avg, err_min, err_max
sNsN_N 5.38782 4.86819 13.1202
rNN_1 5.61274 4.65595 4.95353
rN1_N 3.8499 3.36883 12.2334
NN_rN 6.64596 5.4462 16.5154
rNN_N 2.86866 2.47204 3.60729
rN1_1 5.32362 4.80083 11.7583
NN_1 6.32373 5.36482 14.5826
NN_N 2.23179 1.17507 3.45983
N1_N 2.52993 1.49769 2.84065
N1_1 4.50395 3.43726 12.4295


==> results-clang/rN1_1_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00112858 0.00123797 0.911638
8 0.00188436 0.00149084 1.26396
12 0.00182606 0.00313945 0.58165
16 0.00390345 0.0014547 2.68334
20 0.00292927 0.00153585 1.90726
24 0.00292554 0.00137104 2.13381
28 0.0053344 0.00179757 2.96756
32 0.00601758 0.00122709 4.90394
36 0.00599033 0.0016517 3.62677
40 0.00691266 0.00158502 4.36124
44 0.00495442 0.00266285 1.86057
48 0.00419678 0.000887798 4.72718
52 0.00700634 0.00283456 2.47176
56 0.00725616 0.00142326 5.09827
60 0.00752209 0.00300204 2.50566
64 0.00855153 0.00142307 6.00921
68 0.00682289 0.00341641 1.99709
72 0.00883686 0.0016404 5.38702
76 0.00910068 0.00206392 4.40942
80 0.00869288 0.00134366 6.46955
84 0.00718341 0.00318652 2.25431
88 0.00877969 0.00121392 7.23251
92 0.00901601 0.00196979 4.57714
96 0.00925608 0.00153306 6.03765
100 0.00740166 0.0022398 3.30461
104 0.00936906 0.00152052 6.16175
108 0.00932236 0.0030191 3.08779
112 0.0177187 0.001731 10.2361
116 0.017986 0.00259841 6.92193
120 0.0180935 0.00211011 8.57467
124 0.0200659 0.00640527 3.13272
128 0.011624 0.00227881 5.10091


==> results-clang/rN1_1_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00107324 0.00122529 0.875907
8 0.0014486 0.00148032 0.978572
12 0.00158575 0.00303325 0.522789
16 0.0037457 0.0017491 2.1415
20 0.00331365 0.00203522 1.62815
24 0.00284962 0.00154756 1.84136
28 0.00592208 0.00254837 2.32387
32 0.00794762 0.001286 6.18011
36 0.00830367 0.0019407 4.2787
40 0.00841717 0.00194924 4.31818
44 0.0053655 0.00359512 1.49244
48 0.00496443 0.00102497 4.84349
52 0.0103609 0.00456639 2.26895
56 0.0106716 0.00170974 6.24165
60 0.0125384 0.00549911 2.28008
64 0.0147968 0.00170883 8.65902
68 0.00806857 0.00415688 1.94102
72 0.0140717 0.00195956 7.18105
76 0.0142045 0.0026503 5.35958
80 0.0147608 0.00179181 8.23793
84 0.00836256 0.00336039 2.48857
88 0.0134772 0.00141101 9.55146
92 0.015364 0.00288046 5.33387
96 0.015079 0.00184584 8.16918
100 0.00952147 0.00221804 4.29274
104 0.0165105 0.00183435 9.00074
108 0.0170636 0.00409613 4.16579
112 0.0291387 0.00170582 17.0819
116 0.0206564 0.00241652 8.54799
120 0.0292567 0.00174929 16.7249
124 0.0328954 0.00594419 5.53404
128 0.0125316 0.00213471 5.8704


==> results-clang/rN1_N_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.0014481 0.00199428 0.726127
8 0.00265412 0.00229572 1.15612
12 0.00222766 0.001636 1.36165
16 0.00419742 0.00315802 1.32913
20 0.00464928 0.00337561 1.37732
24 0.0058014 0.00358844 1.61669
28 0.00938 0.00137312 6.83116
32 0.00599858 0.0038479 1.55892
36 0.00939473 0.00384871 2.44101
40 0.0104727 0.00398341 2.62908
44 0.0116238 0.00382794 3.03657
48 0.0128648 0.00471435 2.72886
52 0.0178874 0.00247233 7.23504
56 0.0144225 0.00545318 2.64479
60 0.0151657 0.00219171 6.91957
64 0.00882371 0.00687868 1.28276
68 0.0201517 0.00223388 9.02094
72 0.0181233 0.00793875 2.28289
76 0.0202305 0.00744625 2.71687
80 0.0206004 0.00893103 2.30661
84 0.0285012 0.00708786 4.02113
88 0.0287083 0.00919514 3.12212
92 0.0230719 0.00760032 3.03565
96 0.0249355 0.0117323 2.12537
100 0.0222153 0.00981506 2.26339
104 0.0367419 0.01361 2.69963
108 0.0337185 0.0118349 2.84907
112 0.0290213 0.0158364 1.83257
116 0.0288866 0.0145895 1.97996
120 0.0294991 0.0171446 1.72061
124 0.0320362 0.0154726 2.07051
128 0.0174606 0.0184126 0.948296


==> results-clang/rN1_N_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00118911 0.00247182 0.481067
8 0.00230979 0.0023986 0.962974
12 0.00199931 0.00160798 1.24337
16 0.00457823 0.00373269 1.22652
20 0.00572722 0.00494244 1.15878
24 0.00686814 0.00591046 1.16203
28 0.0126138 0.00157218 8.02313
32 0.00889601 0.00630569 1.41079
36 0.0106999 0.0044019 2.43075
40 0.0207829 0.00557575 3.72737
44 0.0221706 0.00417749 5.30716
48 0.0240883 0.00461557 5.21892
52 0.0123659 0.00260326 4.75016
56 0.0270338 0.00549868 4.91642
60 0.0267355 0.00224853 11.8902
64 0.0103361 0.00716881 1.44182
68 0.0326717 0.00203141 16.0833
72 0.0306321 0.00725724 4.2209
76 0.0222079 0.00715354 3.10446
80 0.0335993 0.00817528 4.10987
84 0.0361055 0.00702183 5.14189
88 0.0329424 0.00871186 3.78133
92 0.0348725 0.00763485 4.56754
96 0.03843 0.00951642 4.03828
100 0.0338111 0.00847953 3.98738
104 0.0343489 0.0127713 2.68954
108 0.0411526 0.0102191 4.02703
112 0.0430767 0.0152562 2.82355
116 0.0315136 0.0147757 2.1328
120 0.0413604 0.0158399 2.61115
124 0.0433911 0.0154155 2.81477
128 0.0294354 0.0171976 1.7116


==> results-clang/rNN_1_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00171665 0.00144159 1.1908
8 0.00379532 0.00154028 2.46405
12 0.00478723 0.00235516 2.03266
16 0.00703947 0.00126447 5.56713
20 0.00655025 0.00106632 6.14286
24 0.00871384 0.00108795 8.00941
28 0.0104406 0.00111156 9.39275
32 0.0112159 0.0011355 9.8775
36 0.00760718 0.00179891 4.22877
40 0.00764479 0.00170826 4.47519
44 0.00761944 0.00265705 2.86763
48 0.00831651 0.00193129 4.30619
52 0.00914619 0.00230295 3.97151
56 0.0077764 0.0018473 4.2096
60 0.00860428 0.00260976 3.29696
64 0.00851724 0.00231715 3.67574
68 0.014694 0.00329665 4.45725
72 0.0106102 0.0024218 4.38112
76 0.0102004 0.0025838 3.94783
80 0.011014 0.00257709 4.27381
84 0.0106739 0.00349706 3.05225
88 0.0126206 0.00292887 4.30903
92 0.0123796 0.00315271 3.92665
96 0.0127889 0.00280438 4.56033
100 0.0179099 0.00424014 4.22389
104 0.01822 0.0038313 4.75557
108 0.0200315 0.00541222 3.70116
112 0.0198062 0.00519163 3.81503
116 0.0209511 0.00585495 3.57836
120 0.0211842 0.00651953 3.24934
124 0.0230721 0.00613956 3.75794
128 0.0151679 0.00717471 2.11408


==> results-clang/rNN_1_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.001319 0.00137856 0.956795
8 0.00325243 0.00137514 2.36516
12 0.0052749 0.0026359 2.00118
16 0.00905864 0.00177234 5.11112
20 0.00809986 0.00126454 6.40538
24 0.0137702 0.00133683 10.3006
28 0.0159706 0.00151147 10.5663
32 0.0107293 0.00101598 10.5605
36 0.0102928 0.0020819 4.94395
40 0.011281 0.00222688 5.06583
44 0.0106467 0.00331604 3.21067
48 0.0120394 0.00222151 5.41947
52 0.0137371 0.00399775 3.43621
56 0.0106861 0.00185579 5.75825
60 0.0130073 0.00297941 4.36573
64 0.010214 0.00250634 4.07527
68 0.0189068 0.00387264 4.88215
72 0.0190785 0.00274096 6.96052
76 0.0174123 0.00300266 5.79896
80 0.0192167 0.0026181 7.33994
84 0.0130441 0.00309751 4.21116
88 0.0234864 0.0029294 8.01748
92 0.0217895 0.00306257 7.11478
96 0.0231048 0.00397728 5.8092
100 0.0298345 0.00405715 7.35356
104 0.0199214 0.00370871 5.37152
108 0.023323 0.00531575 4.38753
112 0.0313556 0.00481405 6.51335
116 0.0333427 0.00527446 6.32154
120 0.0337028 0.00615358 5.47694
124 0.0307078 0.00523248 5.86869
128 0.0264141 0.00726069 3.63796


==> results-clang/rNN_N_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00153951 0.00269185 0.571915
8 0.00278741 0.00228493 1.21991
12 0.00379897 0.00247607 1.53427
16 0.00247781 0.00172795 1.43396
20 0.00359258 0.00265232 1.3545
24 0.00334688 0.0026498 1.26307
28 0.00954673 0.00203828 4.68372
32 0.00627199 0.00460882 1.36087
36 0.00962566 0.00384871 2.50101
40 0.0112016 0.00406574 2.75512
44 0.0114679 0.00203589 5.63287
48 0.0127469 0.00471403 2.70403
52 0.0121564 0.00352777 3.44592
56 0.0150653 0.00844565 1.78379
60 0.0149418 0.00432419 3.4554
64 0.00885314 0.00855756 1.03454
68 0.0195836 0.00574014 3.41169
72 0.0181712 0.0105636 1.72017
76 0.0196076 0.0108791 1.80232
80 0.0209073 0.0123797 1.68884
84 0.0218329 0.0077597 2.81363
88 0.0216562 0.0140238 1.54425
92 0.022676 0.0126132 1.7978
96 0.0247067 0.0151186 1.63419
100 0.0218056 0.0139003 1.56871
104 0.0226494 0.0173026 1.30902
108 0.0279654 0.014618 1.91308
112 0.0291592 0.0188258 1.5489
116 0.0288573 0.0169474 1.70276
120 0.0366072 0.020101 1.82116
124 0.0322627 0.0150342 2.14595
128 0.0192371 0.0203935 0.943296


==> results-clang/rNN_N_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.00103194 0.0026019 0.39661
8 0.00232441 0.0023955 0.970324
12 0.00346276 0.00375327 0.922598
16 0.00241299 0.00194224 1.24237
20 0.00242869 0.00365855 0.663839
24 0.0037571 0.00352082 1.06711
28 0.0182401 0.00358824 5.0833
32 0.00913664 0.00706067 1.29402
36 0.01918 0.0049495 3.87514
40 0.0213858 0.00452351 4.7277
44 0.0132775 0.00205028 6.47594
48 0.0234107 0.00559378 4.18513
52 0.02375 0.00433631 5.47701
56 0.0254292 0.00577059 4.40669
60 0.0280985 0.00439077 6.39945
64 0.0189563 0.00863113 2.19627
68 0.0198016 0.00531882 3.72293
72 0.0196161 0.0096629 2.03004
76 0.0300231 0.00995492 3.01591
80 0.0337309 0.0124367 2.71221
84 0.031115 0.00787084 3.9532
88 0.0347058 0.0138231 2.51071
92 0.0349439 0.0108619 3.21711
96 0.027139 0.0150387 1.80461
100 0.0235985 0.0124656 1.89309
104 0.0343574 0.0174123 1.97317
108 0.0391 0.0142094 2.7517
112 0.0426297 0.0177041 2.4079
116 0.0431721 0.016692 2.58639
120 0.0420512 0.0146673 2.867
124 0.0430666 0.0150166 2.86793
128 0.0322213 0.0153467 2.09956


==> results-clang/sNsN_N_heap_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.0010643 0.00125738 0.846443
8 0.00274732 0.00245805 1.11768
12 0.00370653 0.00135294 2.73961
16 0.00462569 0.00152467 3.0339
20 0.0046575 0.00175694 2.65092
24 0.00441629 0.00145817 3.02865
28 0.00993522 0.0011111 8.94179
32 0.00658027 0.00170533 3.85865
36 0.00971799 0.00134928 7.20235
40 0.0115639 0.00157587 7.33811
44 0.0111442 0.00153761 7.24774
48 0.0125968 0.00178999 7.03736
52 0.0122278 0.00191784 6.37582
56 0.0143516 0.00223363 6.42524
60 0.0145188 0.00248263 5.84815
64 0.00954194 0.00465539 2.04965
68 0.0161036 0.00441603 3.64662
72 0.0186018 0.0067796 2.74379
76 0.017604 0.00789117 2.23085
80 0.0204674 0.0097497 2.09929
84 0.0203681 0.00646628 3.14989
88 0.0202538 0.012014 1.68585
92 0.0217072 0.00736484 2.94741
96 0.0244913 0.00710113 3.44893
100 0.0242031 0.00773501 3.12903
104 0.0297928 0.00779681 3.82115
108 0.0313436 0.00814589 3.84778
112 0.0280097 0.00889743 3.14807
116 0.0281423 0.00914181 3.07842
120 0.0274441 0.00931833 2.94517
124 0.0355506 0.0117209 3.03309
128 0.0194709 0.0126226 1.54254


==> results-clang/sNsN_N_stack_bench_res_1683048451.txt <==
# size seqtime vectime speedup
4 0.000622079 0.00119715 0.519633
8 0.00232167 0.00245044 0.94745
12 0.0031463 0.00133452 2.35763
16 0.00460189 0.0016016 2.87331
20 0.00572523 0.00172271 3.32339
24 0.00557586 0.00176636 3.1567
28 0.0170819 0.00186297 9.16918
32 0.00911856 0.0022245 4.09915
36 0.0153426 0.00143011 10.7283
40 0.0219847 0.00118785 18.508
44 0.020115 0.00182247 11.0372
48 0.0144807 0.00194613 7.44077
52 0.014608 0.00243612 5.99642
56 0.0254005 0.00245877 10.3306
60 0.017077 0.00219959 7.76372
64 0.0172915 0.00369767 4.67632
68 0.0194251 0.00283863 6.84313
72 0.0318476 0.00758477 4.19889
76 0.0199926 0.00800955 2.4961
80 0.0321513 0.0103117 3.11794
84 0.0333908 0.00579518 5.76182
88 0.0205689 0.0106092 1.93878
92 0.0290466 0.00679577 4.27422
96 0.0349437 0.00650823 5.36916
100 0.0380238 0.00690424 5.50731
104 0.0354318 0.00795851 4.45206
108 0.0338959 0.00758315 4.4699
112 0.039001 0.00854186 4.56587
116 0.0419926 0.00845669 4.96561
120 0.0413038 0.00750461 5.50379
124 0.0414738 0.012084 3.43213
128 0.0328525 0.0127039 2.58602


==> results-clang/stats1683048451.csv <==
"NAME","SIZE","SCALAR_SETLOAD","SCALAR_STORE","SCALAR_OP","SCALAR_TOTAL","VEC_SETLOAD","VEC_STORE","VEC_OP","VEC_DT","VEC_TOTAL"
NN_N,4,8,4,4,16,2,1,1,0,4
NN_1,4,8,1,8,17,2,1,1,3,7
N1_N,4,5,4,4,13,2,1,1,1,5
N1_1,4,5,1,8,14,2,1,2,1,6
rNN_N,4,8,4,4,16,2,1,1,1,5
NN_rN,4,12,4,8,24,3,1,2,1,7
rNN_1,4,8,1,8,17,2,1,1,3,7
rN1_N,4,5,4,4,13,2,1,1,1,5
rN1_1,4,5,1,8,14,2,1,2,1,6
sNsN_N,4,8,4,4,16,2,1,1,0,4
NN_N,8,16,8,8,32,2,1,1,0,4
NN_1,8,16,1,16,33,2,1,2,0,5
N1_N,8,9,8,8,25,2,1,1,1,5
N1_1,8,9,1,16,26,2,1,2,1,6
rNN_N,8,16,8,8,32,2,1,1,1,5
NN_rN,8,24,8,16,48,3,1,2,1,7
rNN_1,8,16,1,16,33,2,1,2,0,5
rN1_N,8,9,8,8,25,2,1,1,1,5
rN1_1,8,9,1,16,26,2,1,2,1,6
sNsN_N,8,16,8,8,32,2,1,1,0,4
NN_N,12,24,12,12,48,4,2,2,0,8
NN_1,12,24,1,24,49,4,1,3,3,11
N1_N,12,13,12,12,37,3,2,2,2,9
N1_1,12,13,1,24,38,3,1,4,5,13
rNN_N,12,20,12,12,44,3,2,2,2,9
NN_rN,12,32,8,24,64,5,1,4,6,16
rNN_1,12,20,1,24,45,3,1,3,3,10
rN1_N,12,9,12,8,29,2,2,1,2,7
rN1_1,12,9,1,20,30,2,1,3,5,11
sNsN_N,12,24,12,12,48,4,2,2,4,12
NN_N,16,32,16,16,64,4,2,2,0,8
NN_1,16,32,1,32,65,4,1,4,0,9
N1_N,16,17,16,16,49,3,2,2,2,9
N1_1,16,17,1,32,50,3,1,4,2,10
rNN_N,16,32,16,16,64,4,2,2,2,10
NN_rN,16,48,16,32,96,6,2,4,2,14
rNN_1,16,32,1,32,65,4,1,4,0,9
rN1_N,16,17,16,16,49,3,2,2,2,9
rN1_1,16,17,1,32,50,3,1,4,2,10
sNsN_N,16,32,16,16,64,4,2,2,6,14
NN_N,20,40,20,20,80,6,3,3,0,12
NN_1,20,40,1,40,81,6,1,5,3,15
N1_N,20,21,20,20,61,4,3,3,3,13
N1_1,20,21,1,40,62,4,1,6,6,17
rNN_N,20,36,20,20,76,5,3,3,3,14
NN_rN,20,56,16,40,112,8,2,6,6,22
rNN_1,20,36,1,40,77,5,1,5,3,14
rN1_N,20,17,20,16,53,3,3,2,2,10
rN1_1,20,17,1,36,54,3,1,5,6,15
sNsN_N,20,40,20,20,80,6,3,3,9,21
NN_N,24,48,24,24,96,6,3,3,0,12
NN_1,24,48,1,48,97,6,1,6,0,13
N1_N,24,25,24,24,73,4,3,3,3,13
N1_1,24,25,1,48,74,4,1,6,3,14
rNN_N,24,40,24,24,88,5,3,3,3,14
NN_rN,24,64,16,48,128,8,2,6,3,19
rNN_1,24,40,1,48,89,5,1,6,0,12
rN1_N,24,17,24,16,57,3,3,2,2,10
rN1_1,24,17,1,40,58,3,1,5,2,11
sNsN_N,24,48,24,24,96,6,3,3,9,21
NN_N,28,56,28,28,112,8,4,4,0,16
NN_1,28,56,1,56,113,8,1,7,3,19
N1_N,28,29,28,28,85,5,4,4,4,17
N1_1,28,29,1,56,86,5,1,8,7,21
rNN_N,28,52,28,28,108,7,4,4,8,23
NN_rN,28,80,24,56,160,11,3,8,13,35
rNN_1,28,52,1,56,109,7,1,7,3,18
rN1_N,28,25,28,24,77,4,4,3,12,23
rN1_1,28,25,1,52,78,4,1,7,15,27
sNsN_N,28,56,28,28,112,8,4,4,12,28
NN_N,32,64,32,32,128,8,4,4,0,16
NN_1,32,64,1,64,129,8,1,8,0,17
N1_N,32,33,32,32,97,5,4,4,4,17
N1_1,32,33,1,64,98,5,1,8,4,18
rNN_N,32,64,32,32,128,8,4,4,4,20
NN_rN,32,96,32,64,192,12,4,8,4,28
rNN_1,32,64,1,64,129,8,1,8,0,17
rN1_N,32,33,32,32,97,5,4,4,4,17
rN1_1,32,33,1,64,98,5,1,8,4,18
sNsN_N,32,64,32,32,128,8,4,4,12,28
NN_N,36,72,36,36,144,10,5,5,0,20
NN_1,36,72,1,72,145,10,1,9,3,23
N1_N,36,37,36,36,109,6,5,5,5,21
N1_1,36,37,1,72,110,6,1,10,8,25
rNN_N,36,68,36,36,140,9,5,5,5,24
NN_rN,36,104,32,72,208,14,4,10,8,36
rNN_1,36,68,1,72,141,9,1,9,3,22
rN1_N,36,33,36,32,101,5,5,4,4,18
rN1_1,36,33,1,68,102,5,1,9,8,23
sNsN_N,36,72,36,36,144,10,5,5,15,35
NN_N,40,80,40,40,160,10,5,5,0,20
NN_1,40,80,1,80,161,10,1,10,0,21
N1_N,40,41,40,40,121,6,5,5,5,21
N1_1,40,41,1,80,122,6,1,10,5,22
rNN_N,40,72,40,40,152,9,5,5,5,24
NN_rN,40,112,32,80,224,14,4,10,5,33
rNN_1,40,72,1,80,153,9,1,10,0,20
rN1_N,40,33,40,32,105,5,5,4,4,18
rN1_1,40,33,1,72,106,5,1,9,4,19
sNsN_N,40,80,40,40,160,10,5,5,15,35
NN_N,44,88,44,44,176,12,6,6,0,24
NN_1,44,88,1,88,177,12,1,11,3,27
N1_N,44,45,44,44,133,7,6,6,6,25
N1_1,44,45,1,88,134,7,1,12,9,29
rNN_N,44,76,44,44,164,10,6,6,14,36
NN_rN,44,120,32,88,240,16,4,12,18,50
rNN_1,44,76,1,88,165,10,1,11,3,25
rN1_N,44,33,44,32,109,5,6,4,17,32
rN1_1,44,33,1,76,110,5,1,10,29,45
sNsN_N,44,88,44,44,176,12,6,6,18,42
NN_N,48,96,48,48,192,12,6,6,0,24
NN_1,48,96,1,96,193,12,1,12,0,25
N1_N,48,49,48,48,145,7,6,6,6,25
N1_1,48,49,1,96,146,7,1,12,6,26
rNN_N,48,80,48,48,176,10,6,6,6,28
NN_rN,48,128,32,96,256,16,4,12,6,38
rNN_1,48,80,1,96,177,10,1,12,0,23
rN1_N,48,33,48,32,113,5,6,4,4,19
rN1_1,48,33,1,80,114,5,1,10,4,20
sNsN_N,48,96,48,48,192,12,6,6,18,42
NN_N,52,104,52,52,208,14,7,7,0,28
NN_1,52,104,1,104,209,14,1,13,3,31
N1_N,52,53,52,52,157,8,7,7,7,29
N1_1,52,53,1,104,158,8,1,14,10,33
rNN_N,52,92,52,52,196,12,7,7,16,42
NN_rN,52,144,40,104,288,19,5,14,23,61
rNN_1,52,92,1,104,197,12,1,13,6,32
rN1_N,52,41,52,40,133,6,7,5,23,41
rN1_1,52,41,1,92,134,6,1,12,33,52
sNsN_N,52,104,52,52,208,14,7,7,21,49
NN_N,56,112,56,56,224,14,7,7,0,28
NN_1,56,112,1,112,225,14,1,14,0,29
N1_N,56,57,56,56,169,8,7,7,7,29
N1_1,56,57,1,112,170,8,1,14,7,30
rNN_N,56,104,56,56,216,13,7,7,7,34
NN_rN,56,160,48,112,320,20,6,14,7,47
rNN_1,56,104,1,112,217,13,1,14,0,28
rN1_N,56,49,56,48,153,7,7,6,6,26
rN1_1,56,49,1,104,154,7,1,13,6,27
sNsN_N,56,112,56,56,224,14,7,7,21,49
NN_N,60,120,60,60,240,16,8,8,0,32
NN_1,60,120,1,120,241,16,1,15,3,35
N1_N,60,61,60,60,181,9,8,8,8,33
N1_1,60,61,1,120,182,9,1,16,11,37
rNN_N,60,116,60,60,236,15,8,8,18,49
NN_rN,60,176,56,120,352,23,7,16,24,70
rNN_1,60,116,1,120,237,15,1,15,3,34
rN1_N,60,57,60,56,173,8,8,7,26,49
rN1_1,60,57,1,116,174,8,1,15,41,65
sNsN_N,60,120,60,60,240,16,8,8,24,56
NN_N,64,128,64,64,256,16,8,8,0,32
NN_1,64,128,1,128,257,16,1,16,0,33
N1_N,64,65,64,64,193,9,8,8,8,33
N1_1,64,65,1,128,194,9,1,16,8,34
rNN_N,64,128,64,64,256,16,8,8,8,40
NN_rN,64,192,64,128,384,24,8,16,8,56
rNN_1,64,128,1,128,257,16,1,16,0,33
rN1_N,64,65,64,64,193,9,8,8,8,33
rN1_1,64,65,1,128,194,9,1,16,8,34
sNsN_N,64,128,64,64,256,16,8,8,24,56
NN_N,68,136,68,68,272,18,9,9,0,36
NN_1,68,136,1,136,273,18,1,17,3,39
N1_N,68,69,68,68,205,10,9,9,9,37
N1_1,68,69,1,136,206,10,1,18,12,41
rNN_N,68,132,68,68,268,17,9,9,25,60
NN_rN,68,200,64,136,400,26,8,18,29,81
rNN_1,68,132,1,136,269,17,1,17,3,38
rN1_N,68,65,68,64,197,9,9,8,33,59
rN1_1,68,65,1,132,198,9,1,17,50,77
sNsN_N,68,136,68,68,272,18,9,9,27,63
NN_N,72,144,72,72,288,18,9,9,0,36
NN_1,72,144,1,144,289,18,1,18,0,37
N1_N,72,73,72,72,217,10,9,9,9,37
N1_1,72,73,1,144,218,10,1,18,9,38
rNN_N,72,136,72,72,280,17,9,9,9,44
NN_rN,72,208,64,144,416,26,8,18,9,61
rNN_1,72,136,1,144,281,17,1,18,0,36
rN1_N,72,65,72,64,201,9,9,8,8,34
rN1_1,72,65,1,136,202,9,1,17,8,35
sNsN_N,72,144,72,72,288,18,9,9,27,63
NN_N,76,152,76,76,304,20,10,10,0,40
NN_1,76,152,1,152,305,20,1,19,3,43
N1_N,76,77,76,76,229,11,10,10,10,41
N1_1,76,77,1,152,230,11,1,20,13,45
rNN_N,76,140,76,76,292,18,10,10,12,50
NN_rN,76,216,64,152,432,28,8,20,21,77
rNN_1,76,140,1,152,293,18,1,19,6,44
rN1_N,76,65,76,64,205,9,10,8,11,38
rN1_1,76,65,1,140,206,9,1,18,15,43
sNsN_N,76,152,76,76,304,20,10,10,30,70
NN_N,80,160,80,80,320,20,10,10,0,40
NN_1,80,160,1,160,321,20,1,20,0,41
N1_N,80,81,80,80,241,11,10,10,10,41
N1_1,80,81,1,160,242,11,1,20,10,42
rNN_N,80,144,80,80,304,18,10,10,10,48
NN_rN,80,224,64,160,448,28,8,20,10,66
rNN_1,80,144,1,160,305,18,1,20,0,39
rN1_N,80,65,80,64,209,9,10,8,8,35
rN1_1,80,65,1,144,210,9,1,18,8,36
sNsN_N,80,160,80,80,320,20,10,10,30,70
NN_N,84,168,84,84,336,22,11,11,0,44
NN_1,84,168,1,168,337,22,1,21,3,47
N1_N,84,85,84,84,253,12,11,11,11,45
N1_1,84,85,1,168,254,12,1,22,14,49
rNN_N,84,148,84,84,316,19,11,11,28,69
NN_rN,84,232,64,168,464,30,8,22,31,91
rNN_1,84,148,1,168,317,19,1,21,9,50
rN1_N,84,65,84,64,213,9,11,8,36,64
rN1_1,84,65,1,148,214,9,1,19,51,80
sNsN_N,84,168,84,84,336,22,11,11,33,77
NN_N,88,176,88,88,352,22,11,11,0,44
NN_1,88,176,1,176,353,22,1,22,0,45
N1_N,88,89,88,88,265,12,11,11,11,45
N1_1,88,89,1,176,266,12,1,22,11,46
rNN_N,88,152,88,88,328,19,11,11,11,52
NN_rN,88,240,64,176,480,30,8,22,11,71
rNN_1,88,152,1,176,329,19,1,22,0,42
rN1_N,88,65,88,64,217,9,11,8,8,36
rN1_1,88,65,1,152,218,9,1,19,8,37
sNsN_N,88,176,88,88,352,22,11,11,33,77
NN_N,92,184,92,92,368,24,12,12,0,48
NN_1,92,184,1,184,369,24,1,23,3,51
N1_N,92,93,92,92,277,13,12,12,12,49
N1_1,92,93,1,184,278,13,1,24,15,53
rNN_N,92,156,92,92,340,20,12,12,18,62
NN_rN,92,248,64,184,496,32,8,24,27,91
rNN_1,92,156,1,184,341,20,1,23,9,53
rN1_N,92,65,92,64,221,9,12,8,17,46
rN1_1,92,65,1,156,222,9,1,20,21,51
sNsN_N,92,184,92,92,368,24,12,12,36,84
NN_N,96,192,96,96,384,24,12,12,0,48
NN_1,96,192,1,192,385,24,1,24,0,49
N1_N,96,97,96,96,289,13,12,12,12,49
N1_1,96,97,1,192,290,13,1,24,12,50
rNN_N,96,160,96,96,352,20,12,12,12,56
NN_rN,96,256,64,192,512,32,8,24,12,76
rNN_1,96,160,1,192,353,20,1,24,0,45
rN1_N,96,65,96,64,225,9,12,8,8,37
rN1_1,96,65,1,160,226,9,1,20,8,38
sNsN_N,96,192,96,96,384,24,12,12,36,84
NN_N,100,200,100,100,400,26,13,13,0,52
NN_1,100,200,1,200,401,26,1,25,3,55
N1_N,100,101,100,100,301,14,13,13,13,53
N1_1,100,101,1,200,302,14,1,26,16,57
rNN_N,100,172,100,100,372,22,13,13,21,69
NN_rN,100,272,72,200,544,35,9,26,25,95
rNN_1,100,172,1,200,373,22,1,25,9,57
rN1_N,100,73,100,72,245,10,13,9,21,53
rN1_1,100,73,1,172,246,10,1,22,26,59
sNsN_N,100,200,100,100,400,26,13,13,39,91
NN_N,104,208,104,104,416,26,13,13,0,52
NN_1,104,208,1,208,417,26,1,26,0,53
N1_N,104,105,104,104,313,14,13,13,13,53
N1_1,104,105,1,208,314,14,1,26,13,54
rNN_N,104,184,104,104,392,23,13,13,13,62
NN_rN,104,288,80,208,576,36,10,26,13,85
rNN_1,104,184,1,208,393,23,1,26,0,50
rN1_N,104,81,104,80,265,11,13,10,10,44
rN1_1,104,81,1,184,266,11,1,23,10,45
sNsN_N,104,208,104,104,416,26,13,13,39,91
NN_N,108,216,108,108,432,28,14,14,0,56
NN_1,108,216,1,216,433,28,1,27,3,59
N1_N,108,109,108,108,325,15,14,14,14,57
N1_1,108,109,1,216,326,15,1,28,17,61
rNN_N,108,196,108,108,412,25,14,14,24,77
NN_rN,108,304,88,216,608,39,11,28,28,106
rNN_1,108,196,1,216,413,25,1,27,9,62
rN1_N,108,89,108,88,285,12,14,11,27,64
rN1_1,108,89,1,196,286,12,1,25,31,69
sNsN_N,108,216,108,108,432,28,14,14,42,98
NN_N,112,224,112,112,448,28,14,14,0,56
NN_1,112,224,1,224,449,28,1,28,0,57
N1_N,112,113,112,112,337,15,14,14,14,57
N1_1,112,113,1,224,338,15,1,28,14,58
rNN_N,112,208,112,112,432,26,14,14,14,68
NN_rN,112,320,96,224,640,40,12,28,14,94
rNN_1,112,208,1,224,433,26,1,28,0,55
rN1_N,112,97,112,96,305,13,14,12,12,51
rN1_1,112,97,1,208,306,13,1,26,12,52
sNsN_N,112,224,112,112,448,28,14,14,42,98
NN_N,116,232,116,116,464,30,15,15,0,60
NN_1,116,232,1,232,465,30,1,29,3,63
N1_N,116,117,116,116,349,16,15,15,15,61
N1_1,116,117,1,232,350,16,1,30,18,65
rNN_N,116,220,116,116,452,28,15,15,24,82
NN_rN,116,336,104,232,672,43,13,30,27,113
rNN_1,116,220,1,232,453,28,1,29,6,64
rN1_N,116,105,116,104,325,14,15,13,26,68
rN1_1,116,105,1,220,326,14,1,28,30,73
sNsN_N,116,232,116,116,464,30,15,15,45,105
NN_N,120,240,120,120,480,30,15,15,0,60
NN_1,120,240,1,240,481,30,1,30,0,61
N1_N,120,121,120,120,361,16,15,15,15,61
N1_1,120,121,1,240,362,16,1,30,15,62
rNN_N,120,232,120,120,472,29,15,15,15,74
NN_rN,120,352,112,240,704,44,14,30,15,103
rNN_1,120,232,1,240,473,29,1,30,0,60
rN1_N,120,113,120,112,345,15,15,14,14,58
rN1_1,120,113,1,232,346,15,1,29,14,59
sNsN_N,120,240,120,120,480,30,15,15,45,105
NN_N,124,248,124,124,496,32,16,16,0,64
NN_1,124,248,1,248,497,32,1,31,3,67
N1_N,124,125,124,124,373,17,16,16,16,65
N1_1,124,125,1,248,374,17,1,32,19,69
rNN_N,124,244,124,124,492,31,16,16,36,99
NN_rN,124,368,120,248,736,47,15,32,41,135
rNN_1,124,244,1,248,493,31,1,31,3,66
rN1_N,124,121,124,120,365,16,16,15,54,101
rN1_1,124,121,1,244,366,16,1,31,87,135
sNsN_N,124,248,124,124,496,32,16,16,48,112
NN_N,128,256,128,128,512,32,16,16,0,64
NN_1,128,256,1,256,513,32,1,32,0,65
N1_N,128,129,128,128,385,17,16,16,16,65
N1_1,128,129,1,256,386,17,1,32,16,66
rNN_N,128,256,128,128,512,32,16,16,16,80
NN_rN,128,384,128,256,768,48,16,32,16,112
rNN_1,128,256,1,256,513,32,1,32,0,65
rN1_N,128,129,128,128,385,17,16,16,16,65
rN1_1,128,129,1,256,386,17,1,32,16,66
sNsN_N,128,256,128,128,512,32,16,16,48,112


==> results-icpx/N1_1_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00119011 0.00136638 0.870995
8 0.00144577 0.00149285 0.968463
12 0.00180747 0.0017444 1.03616
16 0.00237383 0.00157078 1.51124
20 0.00324539 0.00162223 2.00057
24 0.00363444 0.00177485 2.04774
28 0.00432553 0.00172597 2.50614
32 0.0042138 0.00137751 3.059
36 0.00584643 0.00171947 3.40013
40 0.00582307 0.00174363 3.33962
44 0.00541058 0.00148858 3.63473
48 0.00609402 0.00166813 3.6532
52 0.00664517 0.00174118 3.81648
56 0.00542823 0.0013254 4.09554
60 0.00787821 0.00147116 5.3551
64 0.00843764 0.00143366 5.88538
68 0.00765658 0.00165287 4.63229
72 0.00874553 0.00132452 6.60279
76 0.00307421 0.00278758 1.10282
80 0.00302617 0.00258417 1.17104
84 0.00323182 0.00277776 1.16346
88 0.00430459 0.00283167 1.52016
92 0.00356505 0.00324872 1.09737
96 0.003458 0.0028774 1.20178
100 0.00377119 0.00369356 1.02102
104 0.00391573 0.00324527 1.2066
108 0.00440711 0.00341408 1.29086
112 0.00456726 0.00345473 1.32203
116 0.00435426 0.00355397 1.22518
120 0.0048046 0.00330786 1.45248
124 0.00517902 0.00426441 1.21448
128 0.00425794 0.00421263 1.01076


==> results-icpx/N1_1_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00106116 0.00116297 0.912457
8 0.00123303 0.00145629 0.846693
12 0.00188414 0.00187733 1.00363
16 0.00277018 0.0019035 1.45531
20 0.00334083 0.00205468 1.62596
24 0.00387198 0.00163455 2.36884
28 0.00430928 0.00247927 1.73812
32 0.00543968 0.00158061 3.44151
36 0.00644171 0.00226705 2.84145
40 0.00736436 0.00221163 3.32983
44 0.00550883 0.00196054 2.80985
48 0.00907159 0.0020364 4.45472
52 0.00962456 0.00240284 4.00549
56 0.00782307 0.00155295 5.03755
60 0.0121488 0.00293344 4.14149
64 0.0139981 0.00202854 6.90058
68 0.0128348 0.00271426 4.72866
72 0.014603 0.00221337 6.59763
76 0.00660145 0.00365435 1.80646
80 0.00413864 0.00309003 1.33935
84 0.0029613 0.00322823 0.917314
88 0.00449265 0.00339555 1.3231
92 0.0048435 0.00431763 1.1218
96 0.00420437 0.00326 1.28968
100 0.00532508 0.00468813 1.13586
104 0.00533923 0.00394161 1.35458
108 0.00580287 0.00481523 1.20511
112 0.00607399 0.00429979 1.41262
116 0.00586119 0.00488145 1.20071
120 0.00674638 0.00428459 1.57457
124 0.00662422 0.00514002 1.28875
128 0.00555229 0.00543128 1.02228


==> results-icpx/N1_N_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00113864 0.00104636 1.08819
8 0.0011622 0.0012336 0.942121
12 0.00127663 0.00127315 1.00273
16 0.00140569 0.00132537 1.0606
20 0.00174712 0.00163233 1.07032
24 0.00203904 0.00161379 1.26351
28 0.00240846 0.00176075 1.36786
32 0.0025965 0.00259954 0.998831
36 0.00288387 0.00220441 1.30823
40 0.00294012 0.00271054 1.0847
44 0.00338796 0.00264987 1.27854
48 0.00376261 0.00249519 1.50795
52 0.00406463 0.00322627 1.25985
56 0.00337486 0.00257644 1.30989
60 0.00362673 0.00288298 1.25798
64 0.00372741 0.00353351 1.05487
68 0.00393401 0.0039019 1.00823
72 0.00433451 0.00299538 1.44707
76 0.004607 0.00342708 1.34429
80 0.00441329 0.00398685 1.10696
84 0.00493134 0.00415921 1.18564
88 0.00624608 0.00445616 1.40167
92 0.00503715 0.00413428 1.21839
96 0.00823708 0.00584354 1.4096
100 0.00654049 0.00550875 1.18729
104 0.00610162 0.00590372 1.03352
108 0.00632533 0.00625195 1.01174
112 0.00773994 0.00721008 1.07349
116 0.00761004 0.00730799 1.04133
120 0.00726028 0.00814004 0.891922
124 0.00850762 0.00995339 0.854746
128 0.00779076 0.0103585 0.752113


==> results-icpx/N1_N_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00100755 0.00102881 0.979335
8 0.00109105 0.00117336 0.929851
12 0.00128953 0.00125071 1.03104
16 0.00180083 0.00138364 1.30152
20 0.00249573 0.00180597 1.38193
24 0.00270163 0.00193968 1.39282
28 0.00211594 0.00192877 1.09704
32 0.00241338 0.00259772 0.929038
36 0.00271878 0.00209543 1.29748
40 0.00302268 0.00146494 2.06335
44 0.00474446 0.00333198 1.42392
48 0.00363038 0.00161847 2.24309
52 0.00395746 0.00357858 1.10587
56 0.00527328 0.00307831 1.71304
60 0.00655281 0.00384586 1.70386
64 0.00806079 0.003232 2.49406
68 0.00733249 0.00469907 1.56041
72 0.00656119 0.00464649 1.41207
76 0.0089253 0.0044936 1.98622
80 0.00861333 0.00620798 1.38746
84 0.0107246 0.00524292 2.04554
88 0.00981939 0.00242666 4.04646
92 0.00555443 0.00281085 1.97607
96 0.0112129 0.00242303 4.62764
100 0.0139605 0.00552627 2.52621
104 0.0144661 0.008145 1.77607
108 0.0113474 0.00687739 1.64996
112 0.0148001 0.00835245 1.77195
116 0.0190068 0.00932068 2.03921
120 0.0155568 0.0112988 1.37685
124 0.0163056 0.011219 1.45339
128 0.0188673 0.0135544 1.39197


==> results-icpx/NN_1_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.0013652 0.00146872 0.929517
8 0.00244817 0.00169641 1.44315
12 0.00409311 0.00166859 2.45304
16 0.0045496 0.00154681 2.94128
20 0.00621089 0.00173544 3.57886
24 0.00663256 0.00171551 3.86623
28 0.00749602 0.00181727 4.12488
32 0.00825864 0.00153928 5.36526
36 0.00832337 0.00147527 5.64193
40 0.0090223 0.00160255 5.62996
44 0.00949402 0.00162017 5.85989
48 0.0141367 0.00206144 6.85768
52 0.015007 0.00243239 6.16965
56 0.0109544 0.00195274 5.60976
60 0.00490914 0.00349924 1.40292
64 0.0051721 0.00343539 1.50554
68 0.0055623 0.00386445 1.43935
72 0.00556963 0.00343652 1.62072
76 0.0059217 0.00351307 1.68562
80 0.0059679 0.00376033 1.58707
84 0.00570629 0.00415037 1.37489
88 0.00590218 0.00429423 1.37444
92 0.00605242 0.00399128 1.51641
96 0.00645395 0.00447354 1.44269
100 0.00667221 0.00436163 1.52975
104 0.00662715 0.00531134 1.24774
108 0.00775226 0.0052713 1.47065
112 0.0073017 0.00601438 1.21404
116 0.00761488 0.00581255 1.31008
120 0.00757138 0.00683416 1.10787
124 0.00808329 0.00614267 1.31592
128 0.00690574 0.00725923 0.951305


==> results-icpx/NN_1_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00124409 0.00137281 0.906236
8 0.00217248 0.00152355 1.42593
12 0.00376061 0.00167533 2.2447
16 0.00545817 0.00172564 3.16298
20 0.0072888 0.00195976 3.71923
24 0.00840477 0.00197444 4.25679
28 0.0109116 0.00244477 4.46324
32 0.012135 0.00160912 7.54139
36 0.0137308 0.00233186 5.88835
40 0.0157832 0.0024289 6.49809
44 0.016927 0.00243807 6.94279
48 0.0154277 0.00209531 7.36297
52 0.0184771 0.00248906 7.42332
56 0.0205903 0.00267616 7.69397
60 0.00618959 0.00445783 1.38848
64 0.00689926 0.00385127 1.79142
68 0.00678314 0.00454324 1.49302
72 0.00780191 0.00416825 1.87175
76 0.00877393 0.00529695 1.65641
80 0.00893685 0.00570903 1.56539
84 0.00922776 0.00530296 1.74011
88 0.00962329 0.00622609 1.54564
92 0.00967246 0.00650065 1.48792
96 0.010937 0.00604036 1.81065
100 0.0097768 0.00692365 1.41209
104 0.0129971 0.00702535 1.85003
108 0.012296 0.00824011 1.49221
112 0.012206 0.00956486 1.27613
116 0.0130028 0.00784115 1.65828
120 0.0133683 0.00673283 1.98554
124 0.0152217 0.00905151 1.68168
128 0.0159819 0.00941533 1.69743


==> results-icpx/NN_N_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00109394 0.00107934 1.01353
8 0.00119099 0.00134876 0.883026
12 0.00146661 0.00125502 1.16859
16 0.00165849 0.00214034 0.774872
20 0.00212305 0.00160551 1.32235
24 0.00251884 0.00227654 1.10643
28 0.00239704 0.00200813 1.19367
32 0.00264074 0.00253812 1.04043
36 0.00311416 0.00248497 1.2532
40 0.00391685 0.00290546 1.3481
44 0.00401049 0.00277441 1.44553
48 0.00373353 0.00327868 1.13873
52 0.0037952 0.00294058 1.29063
56 0.00421701 0.00366749 1.14984
60 0.00450582 0.00326985 1.37799
64 0.00460503 0.00722018 0.6378
68 0.00647026 0.00733566 0.882028
72 0.0057655 0.00647257 0.890759
76 0.00619207 0.00753798 0.82145
80 0.0068454 0.0087351 0.783666
84 0.00647285 0.00981965 0.659173
88 0.00712604 0.0106998 0.665997
92 0.00738018 0.00698348 1.05681
96 0.0121158 0.00873557 1.38695
100 0.00878432 0.00766467 1.14608
104 0.00814265 0.00783086 1.03982
108 0.00813082 0.00811407 1.00206
112 0.00824219 0.00872663 0.944487
116 0.00814832 0.00881622 0.924242
120 0.0149786 0.0104666 1.43109
124 0.0111876 0.0138637 0.806971
128 0.00917746 0.0142599 0.643585


==> results-icpx/NN_N_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00106042 0.000937767 1.13079
8 0.00105564 0.00101585 1.03917
12 0.00163047 0.0014565 1.11944
16 0.00138039 0.00141951 0.972441
20 0.00233612 0.00169631 1.37718
24 0.00199307 0.00205991 0.967552
28 0.00320392 0.00294528 1.08782
32 0.0024266 0.00282881 0.857817
36 0.0044223 0.0027527 1.60653
40 0.00319518 0.00358528 0.891194
44 0.00530315 0.00337179 1.5728
48 0.00566699 0.00397655 1.4251
52 0.00616775 0.00468839 1.31554
56 0.00438534 0.00497211 0.881988
60 0.00679019 0.00432713 1.56921
64 0.00695708 0.00341705 2.03599
68 0.0086137 0.00620009 1.38929
72 0.00824072 0.0088933 0.926621
76 0.0155145 0.0109656 1.41483
80 0.0124987 0.0124578 1.00328
84 0.0161662 0.0120392 1.3428
88 0.0142665 0.0091199 1.56433
92 0.0176507 0.0095223 1.85362
96 0.0170853 0.00878543 1.94473
100 0.0190165 0.0104229 1.82449
104 0.0150279 0.00985291 1.52522
108 0.0190895 0.0100051 1.90798
112 0.0167197 0.00990731 1.68761
116 0.0182726 0.0105898 1.72549
120 0.0208805 0.0104903 1.99046
124 0.0202125 0.0120098 1.683
128 0.0178658 0.0161244 1.108


==> results-icpx/NN_rN_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00130722 0.00125486 1.04173
8 0.00126377 0.00189172 0.668053
12 0.0015926 0.00327141 0.486824
16 0.00145097 0.00114658 1.26548
20 0.00302017 0.00194547 1.55241
24 0.0119904 0.00124457 9.63417
28 0.0114718 0.00131836 8.70157
32 0.00356268 0.00303067 1.17554
36 0.014485 0.0015542 9.31991
40 0.0131508 0.00179261 7.33612
44 0.0134842 0.00246575 5.4686
48 0.0150022 0.0019159 7.83037
52 0.0155263 0.00267785 5.79805
56 0.0222163 0.00245979 9.03179
60 0.018539 0.00309187 5.99605
64 0.0108839 0.00358506 3.0359
68 0.022535 0.00440498 5.1158
72 0.0217571 0.00490644 4.4344
76 0.0223566 0.00523064 4.27416
80 0.0247372 0.00613741 4.03056
84 0.0399633 0.00632415 6.31916
88 0.0258038 0.00683052 3.77772
92 0.0302841 0.00666189 4.54587
96 0.0289081 0.00720851 4.01027
100 0.0334197 0.00811574 4.11789
104 0.0299236 0.00852992 3.50808
108 0.0325584 0.00926535 3.514
112 0.0475658 0.00965833 4.92485
116 0.0447713 0.0100195 4.46842
120 0.0366631 0.0102661 3.57128
124 0.0407654 0.0107947 3.77643
128 0.0288156 0.0109084 2.6416


==> results-icpx/NN_rN_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00105074 0.00104754 1.00305
8 0.00113422 0.00128391 0.883411
12 0.00185842 0.00375012 0.495563
16 0.00176359 0.000989729 1.78189
20 0.0029644 0.00171256 1.73098
24 0.0165209 0.00172674 9.56768
28 0.0211564 0.001586 13.3395
32 0.004809 0.00324666 1.48121
36 0.0223645 0.00128329 17.4275
40 0.0238489 0.00201964 11.8085
44 0.0237149 0.00262513 9.0338
48 0.0284306 0.00169767 16.7468
52 0.0268146 0.00324955 8.25179
56 0.0280863 0.00261513 10.7399
60 0.0302073 0.00282125 10.7071
64 0.0212684 0.00416585 5.10542
68 0.0241394 0.00358027 6.74234
72 0.0344166 0.00436026 7.89324
76 0.0342318 0.00527352 6.49126
80 0.0384174 0.00595504 6.45124
84 0.0370005 0.00499944 7.40093
88 0.0376858 0.00665142 5.66583
92 0.0426598 0.00547032 7.79841
96 0.0415039 0.00469656 8.83709
100 0.046487 0.00846571 5.49121
104 0.0422651 0.0084351 5.01062
108 0.0473561 0.00926961 5.10875
112 0.0453917 0.00623127 7.2845
116 0.051636 0.0101641 5.08023
120 0.0494256 0.0100636 4.91132
124 0.0528681 0.00907491 5.82574
128 0.0356793 0.00776846 4.59284


==> results-icpx/icpx-bench_res_1682358473.csv <==
"N1_1","stack",100,0.00532508,0.00468813
"N1_1","heap",100,0.00377119,0.00369356
"N1_1","stack",104,0.00533923,0.00394161
"N1_1","heap",104,0.00391573,0.00324527
"N1_1","stack",108,0.00580287,0.00481523
"N1_1","heap",108,0.00440711,0.00341408
"N1_1","stack",112,0.00607399,0.00429979
"N1_1","heap",112,0.00456726,0.00345473
"N1_1","stack",116,0.00586119,0.00488145
"N1_1","heap",116,0.00435426,0.00355397
"N1_1","stack",12,0.00188414,0.00187733
"N1_1","heap",12,0.00180747,0.0017444
"N1_1","stack",120,0.00674638,0.00428459
"N1_1","heap",120,0.0048046,0.00330786
"N1_1","stack",124,0.00662422,0.00514002
"N1_1","heap",124,0.00517902,0.00426441
"N1_1","stack",128,0.00555229,0.00543128
"N1_1","heap",128,0.00425794,0.00421263
"N1_1","stack",16,0.00277018,0.0019035
"N1_1","heap",16,0.00237383,0.00157078
"N1_1","stack",20,0.00334083,0.00205468
"N1_1","heap",20,0.00324539,0.00162223
"N1_1","stack",24,0.00387198,0.00163455
"N1_1","heap",24,0.00363444,0.00177485
"N1_1","stack",28,0.00430928,0.00247927
"N1_1","heap",28,0.00432553,0.00172597
"N1_1","stack",32,0.00543968,0.00158061
"N1_1","heap",32,0.0042138,0.00137751
"N1_1","stack",36,0.00644171,0.00226705
"N1_1","heap",36,0.00584643,0.00171947
"N1_1","stack",4,0.00106116,0.00116297
"N1_1","heap",4,0.00119011,0.00136638
"N1_1","stack",40,0.00736436,0.00221163
"N1_1","heap",40,0.00582307,0.00174363
"N1_1","stack",44,0.00550883,0.00196054
"N1_1","heap",44,0.00541058,0.00148858
"N1_1","stack",48,0.00907159,0.0020364
"N1_1","heap",48,0.00609402,0.00166813
"N1_1","stack",52,0.00962456,0.00240284
"N1_1","heap",52,0.00664517,0.00174118
"N1_1","stack",56,0.00782307,0.00155295
"N1_1","heap",56,0.00542823,0.0013254
"N1_1","stack",60,0.0121488,0.00293344
"N1_1","heap",60,0.00787821,0.00147116
"N1_1","stack",64,0.0139981,0.00202854
"N1_1","heap",64,0.00843764,0.00143366
"N1_1","stack",68,0.0128348,0.00271426
"N1_1","heap",68,0.00765658,0.00165287
"N1_1","stack",72,0.014603,0.00221337
"N1_1","heap",72,0.00874553,0.00132452
"N1_1","stack",76,0.00660145,0.00365435
"N1_1","heap",76,0.00307421,0.00278758
"N1_1","stack",8,0.00123303,0.00145629
"N1_1","heap",8,0.00144577,0.00149285
"N1_1","stack",80,0.00413864,0.00309003
"N1_1","heap",80,0.00302617,0.00258417
"N1_1","stack",84,0.0029613,0.00322823
"N1_1","heap",84,0.00323182,0.00277776
"N1_1","stack",88,0.00449265,0.00339555
"N1_1","heap",88,0.00430459,0.00283167
"N1_1","stack",92,0.0048435,0.00431763
"N1_1","heap",92,0.00356505,0.00324872
"N1_1","stack",96,0.00420437,0.00326
"N1_1","heap",96,0.003458,0.0028774
"N1_N","stack",100,0.0139605,0.00552627
"N1_N","heap",100,0.00654049,0.00550875
"N1_N","stack",104,0.0144661,0.008145
"N1_N","heap",104,0.00610162,0.00590372
"N1_N","stack",108,0.0113474,0.00687739
"N1_N","heap",108,0.00632533,0.00625195
"N1_N","stack",112,0.0148001,0.00835245
"N1_N","heap",112,0.00773994,0.00721008
"N1_N","stack",116,0.0190068,0.00932068
"N1_N","heap",116,0.00761004,0.00730799
"N1_N","stack",12,0.00128953,0.00125071
"N1_N","heap",12,0.00127663,0.00127315
"N1_N","stack",120,0.0155568,0.0112988
"N1_N","heap",120,0.00726028,0.00814004
"N1_N","stack",124,0.0163056,0.011219
"N1_N","heap",124,0.00850762,0.00995339
"N1_N","stack",128,0.0188673,0.0135544
"N1_N","heap",128,0.00779076,0.0103585
"N1_N","stack",16,0.00180083,0.00138364
"N1_N","heap",16,0.00140569,0.00132537
"N1_N","stack",20,0.00249573,0.00180597
"N1_N","heap",20,0.00174712,0.00163233
"N1_N","stack",24,0.00270163,0.00193968
"N1_N","heap",24,0.00203904,0.00161379
"N1_N","stack",28,0.00211594,0.00192877
"N1_N","heap",28,0.00240846,0.00176075
"N1_N","stack",32,0.00241338,0.00259772
"N1_N","heap",32,0.0025965,0.00259954
"N1_N","stack",36,0.00271878,0.00209543
"N1_N","heap",36,0.00288387,0.00220441
"N1_N","stack",4,0.00100755,0.00102881
"N1_N","heap",4,0.00113864,0.00104636
"N1_N","stack",40,0.00302268,0.00146494
"N1_N","heap",40,0.00294012,0.00271054
"N1_N","stack",44,0.00474446,0.00333198
"N1_N","heap",44,0.00338796,0.00264987
"N1_N","stack",48,0.00363038,0.00161847
"N1_N","heap",48,0.00376261,0.00249519
"N1_N","stack",52,0.00395746,0.00357858
"N1_N","heap",52,0.00406463,0.00322627
"N1_N","stack",56,0.00527328,0.00307831
"N1_N","heap",56,0.00337486,0.00257644
"N1_N","stack",60,0.00655281,0.00384586
"N1_N","heap",60,0.00362673,0.00288298
"N1_N","stack",64,0.00806079,0.003232
"N1_N","heap",64,0.00372741,0.00353351
"N1_N","stack",68,0.00733249,0.00469907
"N1_N","heap",68,0.00393401,0.0039019
"N1_N","stack",72,0.00656119,0.00464649
"N1_N","heap",72,0.00433451,0.00299538
"N1_N","stack",76,0.0089253,0.0044936
"N1_N","heap",76,0.004607,0.00342708
"N1_N","stack",8,0.00109105,0.00117336
"N1_N","heap",8,0.0011622,0.0012336
"N1_N","stack",80,0.00861333,0.00620798
"N1_N","heap",80,0.00441329,0.00398685
"N1_N","stack",84,0.0107246,0.00524292
"N1_N","heap",84,0.00493134,0.00415921
"N1_N","stack",88,0.00981939,0.00242666
"N1_N","heap",88,0.00624608,0.00445616
"N1_N","stack",92,0.00555443,0.00281085
"N1_N","heap",92,0.00503715,0.00413428
"N1_N","stack",96,0.0112129,0.00242303
"N1_N","heap",96,0.00823708,0.00584354
"NN_1","stack",100,0.0097768,0.00692365
"NN_1","heap",100,0.00667221,0.00436163
"NN_1","stack",104,0.0129971,0.00702535
"NN_1","heap",104,0.00662715,0.00531134
"NN_1","stack",108,0.012296,0.00824011
"NN_1","heap",108,0.00775226,0.0052713
"NN_1","stack",112,0.012206,0.00956486
"NN_1","heap",112,0.0073017,0.00601438
"NN_1","stack",116,0.0130028,0.00784115
"NN_1","heap",116,0.00761488,0.00581255
"NN_1","stack",12,0.00376061,0.00167533
"NN_1","heap",12,0.00409311,0.00166859
"NN_1","stack",120,0.0133683,0.00673283
"NN_1","heap",120,0.00757138,0.00683416
"NN_1","stack",124,0.0152217,0.00905151
"NN_1","heap",124,0.00808329,0.00614267
"NN_1","stack",128,0.0159819,0.00941533
"NN_1","heap",128,0.00690574,0.00725923
"NN_1","stack",16,0.00545817,0.00172564
"NN_1","heap",16,0.0045496,0.00154681
"NN_1","stack",20,0.0072888,0.00195976
"NN_1","heap",20,0.00621089,0.00173544
"NN_1","stack",24,0.00840477,0.00197444
"NN_1","heap",24,0.00663256,0.00171551
"NN_1","stack",28,0.0109116,0.00244477
"NN_1","heap",28,0.00749602,0.00181727
"NN_1","stack",32,0.012135,0.00160912
"NN_1","heap",32,0.00825864,0.00153928
"NN_1","stack",36,0.0137308,0.00233186
"NN_1","heap",36,0.00832337,0.00147527
"NN_1","stack",4,0.00124409,0.00137281
"NN_1","heap",4,0.0013652,0.00146872
"NN_1","stack",40,0.0157832,0.0024289
"NN_1","heap",40,0.0090223,0.00160255
"NN_1","stack",44,0.016927,0.00243807
"NN_1","heap",44,0.00949402,0.00162017
"NN_1","stack",48,0.0154277,0.00209531
"NN_1","heap",48,0.0141367,0.00206144
"NN_1","stack",52,0.0184771,0.00248906
"NN_1","heap",52,0.015007,0.00243239
"NN_1","stack",56,0.0205903,0.00267616
"NN_1","heap",56,0.0109544,0.00195274
"NN_1","stack",60,0.00618959,0.00445783
"NN_1","heap",60,0.00490914,0.00349924
"NN_1","stack",64,0.00689926,0.00385127
"NN_1","heap",64,0.0051721,0.00343539
"NN_1","stack",68,0.00678314,0.00454324
"NN_1","heap",68,0.0055623,0.00386445
"NN_1","stack",72,0.00780191,0.00416825
"NN_1","heap",72,0.00556963,0.00343652
"NN_1","stack",76,0.00877393,0.00529695
"NN_1","heap",76,0.0059217,0.00351307
"NN_1","stack",8,0.00217248,0.00152355
"NN_1","heap",8,0.00244817,0.00169641
"NN_1","stack",80,0.00893685,0.00570903
"NN_1","heap",80,0.0059679,0.00376033
"NN_1","stack",84,0.00922776,0.00530296
"NN_1","heap",84,0.00570629,0.00415037
"NN_1","stack",88,0.00962329,0.00622609
"NN_1","heap",88,0.00590218,0.00429423
"NN_1","stack",92,0.00967246,0.00650065
"NN_1","heap",92,0.00605242,0.00399128
"NN_1","stack",96,0.010937,0.00604036
"NN_1","heap",96,0.00645395,0.00447354
"NN_N","stack",100,0.0190165,0.0104229
"NN_N","heap",100,0.00878432,0.00766467
"NN_N","stack",104,0.0150279,0.00985291
"NN_N","heap",104,0.00814265,0.00783086
"NN_N","stack",108,0.0190895,0.0100051
"NN_N","heap",108,0.00813082,0.00811407
"NN_N","stack",112,0.0167197,0.00990731
"NN_N","heap",112,0.00824219,0.00872663
"NN_N","stack",116,0.0182726,0.0105898
"NN_N","heap",116,0.00814832,0.00881622
"NN_N","stack",12,0.00163047,0.0014565
"NN_N","heap",12,0.00146661,0.00125502
"NN_N","stack",120,0.0208805,0.0104903
"NN_N","heap",120,0.0149786,0.0104666
"NN_N","stack",124,0.0202125,0.0120098
"NN_N","heap",124,0.0111876,0.0138637
"NN_N","stack",128,0.0178658,0.0161244
"NN_N","heap",128,0.00917746,0.0142599
"NN_N","stack",16,0.00138039,0.00141951
"NN_N","heap",16,0.00165849,0.00214034
"NN_N","stack",20,0.00233612,0.00169631
"NN_N","heap",20,0.00212305,0.00160551
"NN_N","stack",24,0.00199307,0.00205991
"NN_N","heap",24,0.00251884,0.00227654
"NN_N","stack",28,0.00320392,0.00294528
"NN_N","heap",28,0.00239704,0.00200813
"NN_N","stack",32,0.0024266,0.00282881
"NN_N","heap",32,0.00264074,0.00253812
"NN_N","stack",36,0.0044223,0.0027527
"NN_N","heap",36,0.00311416,0.00248497
"NN_N","stack",4,0.00106042,0.000937767
"NN_N","heap",4,0.00109394,0.00107934
"NN_N","stack",40,0.00319518,0.00358528
"NN_N","heap",40,0.00391685,0.00290546
"NN_N","stack",44,0.00530315,0.00337179
"NN_N","heap",44,0.00401049,0.00277441
"NN_N","stack",48,0.00566699,0.00397655
"NN_N","heap",48,0.00373353,0.00327868
"NN_N","stack",52,0.00616775,0.00468839
"NN_N","heap",52,0.0037952,0.00294058
"NN_N","stack",56,0.00438534,0.00497211
"NN_N","heap",56,0.00421701,0.00366749
"NN_N","stack",60,0.00679019,0.00432713
"NN_N","heap",60,0.00450582,0.00326985
"NN_N","stack",64,0.00695708,0.00341705
"NN_N","heap",64,0.00460503,0.00722018
"NN_N","stack",68,0.0086137,0.00620009
"NN_N","heap",68,0.00647026,0.00733566
"NN_N","stack",72,0.00824072,0.0088933
"NN_N","heap",72,0.0057655,0.00647257
"NN_N","stack",76,0.0155145,0.0109656
"NN_N","heap",76,0.00619207,0.00753798
"NN_N","stack",8,0.00105564,0.00101585
"NN_N","heap",8,0.00119099,0.00134876
"NN_N","stack",80,0.0124987,0.0124578
"NN_N","heap",80,0.0068454,0.0087351
"NN_N","stack",84,0.0161662,0.0120392
"NN_N","heap",84,0.00647285,0.00981965
"NN_N","stack",88,0.0142665,0.0091199
"NN_N","heap",88,0.00712604,0.0106998
"NN_N","stack",92,0.0176507,0.0095223
"NN_N","heap",92,0.00738018,0.00698348
"NN_N","stack",96,0.0170853,0.00878543
"NN_N","heap",96,0.0121158,0.00873557
"NN_rN","stack",100,0.046487,0.00846571
"NN_rN","heap",100,0.0334197,0.00811574
"NN_rN","stack",104,0.0422651,0.0084351
"NN_rN","heap",104,0.0299236,0.00852992
"NN_rN","stack",108,0.0473561,0.00926961
"NN_rN","heap",108,0.0325584,0.00926535
"NN_rN","stack",112,0.0453917,0.00623127
"NN_rN","heap",112,0.0475658,0.00965833
"NN_rN","stack",116,0.051636,0.0101641
"NN_rN","heap",116,0.0447713,0.0100195
"NN_rN","stack",12,0.00185842,0.00375012
"NN_rN","heap",12,0.0015926,0.00327141
"NN_rN","stack",120,0.0494256,0.0100636
"NN_rN","heap",120,0.0366631,0.0102661
"NN_rN","stack",124,0.0528681,0.00907491
"NN_rN","heap",124,0.0407654,0.0107947
"NN_rN","stack",128,0.0356793,0.00776846
"NN_rN","heap",128,0.0288156,0.0109084
"NN_rN","stack",16,0.00176359,0.000989729
"NN_rN","heap",16,0.00145097,0.00114658
"NN_rN","stack",20,0.0029644,0.00171256
"NN_rN","heap",20,0.00302017,0.00194547
"NN_rN","stack",24,0.0165209,0.00172674
"NN_rN","heap",24,0.0119904,0.00124457
"NN_rN","stack",28,0.0211564,0.001586
"NN_rN","heap",28,0.0114718,0.00131836
"NN_rN","stack",32,0.004809,0.00324666
"NN_rN","heap",32,0.00356268,0.00303067
"NN_rN","stack",36,0.0223645,0.00128329
"NN_rN","heap",36,0.014485,0.0015542
"NN_rN","stack",4,0.00105074,0.00104754
"NN_rN","heap",4,0.00130722,0.00125486
"NN_rN","stack",40,0.0238489,0.00201964
"NN_rN","heap",40,0.0131508,0.00179261
"NN_rN","stack",44,0.0237149,0.00262513
"NN_rN","heap",44,0.0134842,0.00246575
"NN_rN","stack",48,0.0284306,0.00169767
"NN_rN","heap",48,0.0150022,0.0019159
"NN_rN","stack",52,0.0268146,0.00324955
"NN_rN","heap",52,0.0155263,0.00267785
"NN_rN","stack",56,0.0280863,0.00261513
"NN_rN","heap",56,0.0222163,0.00245979
"NN_rN","stack",60,0.0302073,0.00282125
"NN_rN","heap",60,0.018539,0.00309187
"NN_rN","stack",64,0.0212684,0.00416585
"NN_rN","heap",64,0.0108839,0.00358506
"NN_rN","stack",68,0.0241394,0.00358027
"NN_rN","heap",68,0.022535,0.00440498
"NN_rN","stack",72,0.0344166,0.00436026
"NN_rN","heap",72,0.0217571,0.00490644
"NN_rN","stack",76,0.0342318,0.00527352
"NN_rN","heap",76,0.0223566,0.00523064
"NN_rN","stack",8,0.00113422,0.00128391
"NN_rN","heap",8,0.00126377,0.00189172
"NN_rN","stack",80,0.0384174,0.00595504
"NN_rN","heap",80,0.0247372,0.00613741
"NN_rN","stack",84,0.0370005,0.00499944
"NN_rN","heap",84,0.0399633,0.00632415
"NN_rN","stack",88,0.0376858,0.00665142
"NN_rN","heap",88,0.0258038,0.00683052
"NN_rN","stack",92,0.0426598,0.00547032
"NN_rN","heap",92,0.0302841,0.00666189
"NN_rN","stack",96,0.0415039,0.00469656
"NN_rN","heap",96,0.0289081,0.00720851
"rN1_1","stack",100,0.0359771,0.00231824
"rN1_1","heap",100,0.0409384,0.00241617
"rN1_1","stack",104,0.0335867,0.00168099
"rN1_1","heap",104,0.0215265,0.00175847
"rN1_1","stack",108,0.0350661,0.00296841
"rN1_1","heap",108,0.0226198,0.00307301
"rN1_1","stack",112,0.0368485,0.00184331
"rN1_1","heap",112,0.0258442,0.00189671
"rN1_1","stack",116,0.0303247,0.00262591
"rN1_1","heap",116,0.0276939,0.00272816
"rN1_1","stack",12,0.00157647,0.00302572
"rN1_1","heap",12,0.00152643,0.00303304
"rN1_1","stack",120,0.0402351,0.00185644
"rN1_1","heap",120,0.0261549,0.00204554
"rN1_1","stack",124,0.0413974,0.00641751
"rN1_1","heap",124,0.0293063,0.00661024
"rN1_1","stack",128,0.024942,0.00246691
"rN1_1","heap",128,0.013051,0.00226058
"rN1_1","stack",16,0.00253839,0.00172718
"rN1_1","heap",16,0.00246258,0.00172176
"rN1_1","stack",20,0.0025703,0.00209821
"rN1_1","heap",20,0.00261983,0.00207358
"rN1_1","stack",24,0.00283248,0.00181323
"rN1_1","heap",24,0.00290389,0.00183117
"rN1_1","stack",28,0.00534295,0.00336372
"rN1_1","heap",28,0.0042995,0.00235364
"rN1_1","stack",32,0.00571403,0.00159676
"rN1_1","heap",32,0.00492863,0.00170818
"rN1_1","stack",36,0.0176497,0.00147805
"rN1_1","heap",36,0.0102004,0.00105468
"rN1_1","stack",4,0.000924477,0.000956659
"rN1_1","heap",4,0.0010928,0.0011087
"rN1_1","stack",40,0.0187596,0.00108261
"rN1_1","heap",40,0.0107142,0.00091792
"rN1_1","stack",44,0.0189383,0.00294974
"rN1_1","heap",44,0.0102393,0.00226289
"rN1_1","stack",48,0.0235017,0.00106758
"rN1_1","heap",48,0.0119702,0.000986683
"rN1_1","stack",52,0.0221646,0.00265584
"rN1_1","heap",52,0.0115378,0.0023622
"rN1_1","stack",56,0.0154203,0.00111021
"rN1_1","heap",56,0.0127656,0.00113174
"rN1_1","stack",60,0.0252506,0.00275722
"rN1_1","heap",60,0.0133506,0.00274714
"rN1_1","stack",64,0.0149324,0.00173034
"rN1_1","heap",64,0.00897852,0.00136202
"rN1_1","stack",68,0.0287135,0.0035367
"rN1_1","heap",68,0.0235635,0.0036175
"rN1_1","stack",72,0.0288654,0.00124644
"rN1_1","heap",72,0.0169199,0.00127384
"rN1_1","stack",76,0.0272696,0.00182834
"rN1_1","heap",76,0.0159936,0.00165154
"rN1_1","stack",8,0.000656696,0.000779317
"rN1_1","heap",8,0.00122978,0.00121689
"rN1_1","stack",80,0.0317438,0.00134753
"rN1_1","heap",80,0.0189852,0.00140208
"rN1_1","stack",84,0.0320787,0.00357153
"rN1_1","heap",84,0.0199848,0.00361278
"rN1_1","stack",88,0.03103,0.00145088
"rN1_1","heap",88,0.0182117,0.00152047
"rN1_1","stack",92,0.0340297,0.00206715
"rN1_1","heap",92,0.0221332,0.00208133
"rN1_1","stack",96,0.0240992,0.00158209
"rN1_1","heap",96,0.0218464,0.00168696
"rN1_N","stack",100,0.0394632,0.0088913
"rN1_N","heap",100,0.0266013,0.00996968
"rN1_N","stack",104,0.0355203,0.0131665
"rN1_N","heap",104,0.0237225,0.0130881
"rN1_N","stack",108,0.0366902,0.010558
"rN1_N","heap",108,0.024467,0.0118294
"rN1_N","stack",112,0.0383947,0.0157957
"rN1_N","heap",112,0.0275107,0.0154957
"rN1_N","stack",116,0.0431179,0.0148401
"rN1_N","heap",116,0.0307742,0.0149776
"rN1_N","stack",12,0.00126025,0.00296213
"rN1_N","heap",12,0.00123676,0.00297945
"rN1_N","stack",120,0.0390507,0.0162685
"rN1_N","heap",120,0.0271835,0.0171915
"rN1_N","stack",124,0.0460758,0.0138813
"rN1_N","heap",124,0.0334292,0.0156637
"rN1_N","stack",128,0.026255,0.0184665
"rN1_N","heap",128,0.0138251,0.0187568
"rN1_N","stack",16,0.00172753,0.00426428
"rN1_N","heap",16,0.00108712,0.00349553
"rN1_N","stack",20,0.00167408,0.00607165
"rN1_N","heap",20,0.00171806,0.00511523
"rN1_N","stack",24,0.00183909,0.0055692
"rN1_N","heap",24,0.00178477,0.00434713
"rN1_N","stack",28,0.0198796,0.00221383
"rN1_N","heap",28,0.010706,0.00138204
"rN1_N","stack",32,0.00353666,0.00736063
"rN1_N","heap",32,0.00189853,0.00683965
"rN1_N","stack",36,0.0191419,0.00541249
"rN1_N","heap",36,0.0151468,0.00477095
"rN1_N","stack",4,0.000954244,0.00247992
"rN1_N","heap",4,0.000973816,0.00227095
"rN1_N","stack",40,0.0209019,0.00479233
"rN1_N","heap",40,0.0113762,0.00394166
"rN1_N","stack",44,0.0118918,0.00459739
"rN1_N","heap",44,0.0100794,0.0036161
"rN1_N","stack",48,0.0238961,0.00524566
"rN1_N","heap",48,0.0125219,0.00486583
"rN1_N","stack",52,0.0236846,0.00272895
"rN1_N","heap",52,0.0125639,0.00202191
"rN1_N","stack",56,0.0253551,0.00618851
"rN1_N","heap",56,0.01391,0.00578636
"rN1_N","stack",60,0.0241878,0.0023945
"rN1_N","heap",60,0.0195371,0.00249487
"rN1_N","stack",64,0.0156479,0.0094065
"rN1_N","heap",64,0.00724924,0.00683954
"rN1_N","stack",68,0.0302425,0.00252455
"rN1_N","heap",68,0.025134,0.00224715
"rN1_N","stack",72,0.0286155,0.007081
"rN1_N","heap",72,0.0187,0.00703808
"rN1_N","stack",76,0.0298228,0.00726353
"rN1_N","heap",76,0.0172247,0.00764647
"rN1_N","stack",8,0.00109294,0.00236205
"rN1_N","heap",8,0.00120331,0.0023064
"rN1_N","stack",80,0.0317782,0.00777677
"rN1_N","heap",80,0.02077,0.00823266
"rN1_N","stack",84,0.0353288,0.00686674
"rN1_N","heap",84,0.022459,0.00662487
"rN1_N","stack",88,0.030819,0.00869961
"rN1_N","heap",88,0.019999,0.00945431
"rN1_N","stack",92,0.0371526,0.00811463
"rN1_N","heap",92,0.0249167,0.00758244
"rN1_N","stack",96,0.0367279,0.00926353
"rN1_N","heap",96,0.0313472,0.0118921
"rNN_1","stack",100,0.0439236,0.00419618
"rNN_1","heap",100,0.0312352,0.00456714
"rNN_1","stack",104,0.0448285,0.00387671
"rNN_1","heap",104,0.0322474,0.00397932
"rNN_1","stack",108,0.046343,0.0051501
"rNN_1","heap",108,0.0338898,0.00551498
"rNN_1","stack",112,0.0480026,0.00485078
"rNN_1","heap",112,0.0350082,0.00521974
"rNN_1","stack",116,0.0487637,0.00532395
"rNN_1","heap",116,0.0426527,0.00586531
"rNN_1","stack",12,0.00304828,0.00232515
"rNN_1","heap",12,0.00308596,0.00240791
"rNN_1","stack",120,0.050669,0.00417367
"rNN_1","heap",120,0.037782,0.0065242
"rNN_1","stack",124,0.0406107,0.00521619
"rNN_1","heap",124,0.0393355,0.00607633
"rNN_1","stack",128,0.0273222,0.00807543
"rNN_1","heap",128,0.0152489,0.0072399
"rNN_1","stack",16,0.00494737,0.00152749
"rNN_1","heap",16,0.00460242,0.0015491
"rNN_1","stack",20,0.00587696,0.00139198
"rNN_1","heap",20,0.00490352,0.00146068
"rNN_1","stack",24,0.00820568,0.00212853
"rNN_1","heap",24,0.00668368,0.00175461
"rNN_1","stack",28,0.00945733,0.0018873
"rNN_1","heap",28,0.00734641,0.00154841
"rNN_1","stack",32,0.0135456,0.00263939
"rNN_1","heap",32,0.00909786,0.0017819
"rNN_1","stack",36,0.0218756,0.00133213
"rNN_1","heap",36,0.0119773,0.00132925
"rNN_1","stack",4,0.00121286,0.00138983
"rNN_1","heap",4,0.00140096,0.00144153
"rNN_1","stack",40,0.0234499,0.0014255
"rNN_1","heap",40,0.0128324,0.00143931
"rNN_1","stack",44,0.024278,0.00221006
"rNN_1","heap",44,0.0128319,0.00196915
"rNN_1","stack",48,0.0236179,0.00138247
"rNN_1","heap",48,0.0146948,0.00151997
"rNN_1","stack",52,0.0263763,0.0021072
"rNN_1","heap",52,0.0154413,0.00250778
"rNN_1","stack",56,0.0293715,0.00171864
"rNN_1","heap",56,0.0163388,0.00181388
"rNN_1","stack",60,0.0301718,0.00257634
"rNN_1","heap",60,0.0174744,0.00262496
"rNN_1","stack",64,0.0155843,0.00333392
"rNN_1","heap",64,0.00946094,0.00220319
"rNN_1","stack",68,0.0328971,0.00267896
"rNN_1","heap",68,0.0258245,0.00275551
"rNN_1","stack",72,0.0361887,0.00205122
"rNN_1","heap",72,0.0220895,0.00242264
"rNN_1","stack",76,0.0355287,0.00339655
"rNN_1","heap",76,0.0227485,0.00280788
"rNN_1","stack",8,0.00216565,0.00147883
"rNN_1","heap",8,0.00223298,0.00137593
"rNN_1","stack",80,0.0365041,0.00223854
"rNN_1","heap",80,0.0246643,0.00274687
"rNN_1","stack",84,0.0388558,0.00329474
"rNN_1","heap",84,0.0263837,0.00380981
"rNN_1","stack",88,0.038312,0.0029574
"rNN_1","heap",88,0.0269106,0.00323378
"rNN_1","stack",92,0.041052,0.00306663
"rNN_1","heap",92,0.0288737,0.00332786
"rNN_1","stack",96,0.0417783,0.00306991
"rNN_1","heap",96,0.029878,0.00318679
"rNN_N","stack",100,0.0438151,0.0140769
"rNN_N","heap",100,0.029803,0.0142574
"rNN_N","stack",104,0.0405563,0.017433
"rNN_N","heap",104,0.0269843,0.01704
"rNN_N","stack",108,0.0401421,0.0123002
"rNN_N","heap",108,0.0276933,0.0162193
"rNN_N","stack",112,0.0421256,0.0177714
"rNN_N","heap",112,0.0357237,0.0190041
"rNN_N","stack",116,0.0461891,0.0166795
"rNN_N","heap",116,0.0344459,0.0170015
"rNN_N","stack",12,0.00130234,0.00319781
"rNN_N","heap",12,0.00145581,0.00296213
"rNN_N","stack",120,0.042727,0.0201262
"rNN_N","heap",120,0.0310996,0.0200893
"rNN_N","stack",124,0.0498453,0.0149573
"rNN_N","heap",124,0.0370609,0.0151244
"rNN_N","stack",128,0.0251501,0.0195231
"rNN_N","heap",128,0.0148143,0.0202733
"rNN_N","stack",16,0.00147349,0.00418643
"rNN_N","heap",16,0.00150773,0.00361024
"rNN_N","stack",20,0.001517,0.00649629
"rNN_N","heap",20,0.00218766,0.00912118
"rNN_N","stack",24,0.00200171,0.0063418
"rNN_N","heap",24,0.00232876,0.00488605
"rNN_N","stack",28,0.0205446,0.00308816
"rNN_N","heap",28,0.0108802,0.00202264
"rNN_N","stack",32,0.00250759,0.00766797
"rNN_N","heap",32,0.00276035,0.00550861
"rNN_N","stack",36,0.0202306,0.00545317
"rNN_N","heap",36,0.00999171,0.00389405
"rNN_N","stack",4,0.000870364,0.0024245
"rNN_N","heap",4,0.00121195,0.00271852
"rNN_N","stack",40,0.0220899,0.00444257
"rNN_N","heap",40,0.0112472,0.00644966
"rNN_N","stack",44,0.0125368,0.00210824
"rNN_N","heap",44,0.0169543,0.00247537
"rNN_N","stack",48,0.0243747,0.00597947
"rNN_N","heap",48,0.0133561,0.00606134
"rNN_N","stack",52,0.0260458,0.00421209
"rNN_N","heap",52,0.0256906,0.00435696
"rNN_N","stack",56,0.0269866,0.00593096
"rNN_N","heap",56,0.0154086,0.0061189
"rNN_N","stack",60,0.0284502,0.0042624
"rNN_N","heap",60,0.0156767,0.00370757
"rNN_N","stack",64,0.00926318,0.00644192
"rNN_N","heap",64,0.00731766,0.00842117
"rNN_N","stack",68,0.0315844,0.00453385
"rNN_N","heap",68,0.0202653,0.00609067
"rNN_N","stack",72,0.0307856,0.0103696
"rNN_N","heap",72,0.0197119,0.010465
"rNN_N","stack",76,0.031662,0.00978217
"rNN_N","heap",76,0.0196156,0.0117082
"rNN_N","stack",8,0.0012014,0.00243573
"rNN_N","heap",8,0.00118695,0.00235247
"rNN_N","stack",80,0.0332811,0.0121728
"rNN_N","heap",80,0.0217856,0.012332
"rNN_N","stack",84,0.0382077,0.0079025
"rNN_N","heap",84,0.0255909,0.00778908
"rNN_N","stack",88,0.0361468,0.012674
"rNN_N","heap",88,0.0230003,0.0139729
"rNN_N","stack",92,0.039448,0.0108698
"rNN_N","heap",92,0.0274486,0.0125489
"rNN_N","stack",96,0.0382622,0.0152119
"rNN_N","heap",96,0.025891,0.0150684
"sNsN_N","stack",100,0.0377807,0.00771402
"sNsN_N","heap",100,0.0256159,0.0079426
"sNsN_N","stack",104,0.0339368,0.00693847
"sNsN_N","heap",104,0.0268829,0.00777843
"sNsN_N","stack",108,0.0333025,0.00772563
"sNsN_N","heap",108,0.0275008,0.00861253
"sNsN_N","stack",112,0.0374878,0.0085461
"sNsN_N","heap",112,0.0266417,0.00866536
"sNsN_N","stack",116,0.0448995,0.00806396
"sNsN_N","heap",116,0.0375387,0.00922974
"sNsN_N","stack",12,0.00163988,0.00172894
"sNsN_N","heap",12,0.00166906,0.00154924
"sNsN_N","stack",120,0.0424659,0.00902076
"sNsN_N","heap",120,0.0306359,0.00919006
"sNsN_N","stack",124,0.0453096,0.0133895
"sNsN_N","heap",124,0.0340697,0.0127391
"sNsN_N","stack",128,0.0327593,0.0127419
"sNsN_N","heap",128,0.0196595,0.0134464
"sNsN_N","stack",16,0.00174913,0.00159268
"sNsN_N","heap",16,0.00183176,0.00185746
"sNsN_N","stack",20,0.00207681,0.00173031
"sNsN_N","heap",20,0.00230545,0.00211579
"sNsN_N","stack",24,0.00259309,0.0022712
"sNsN_N","heap",24,0.00256895,0.00207588
"sNsN_N","stack",28,0.0126656,0.00247224
"sNsN_N","heap",28,0.010238,0.00157766
"sNsN_N","stack",32,0.00360045,0.00295702
"sNsN_N","heap",32,0.00274037,0.0024727
"sNsN_N","stack",36,0.0154814,0.00190637
"sNsN_N","heap",36,0.00958065,0.00167361
"sNsN_N","stack",4,0.00126192,0.00260529
"sNsN_N","heap",4,0.00117515,0.00264911
"sNsN_N","stack",40,0.0166149,0.00196605
"sNsN_N","heap",40,0.0096392,0.00156127
"sNsN_N","stack",44,0.00883431,0.00125279
"sNsN_N","heap",44,0.00867382,0.00151921
"sNsN_N","stack",48,0.0191297,0.00217495
"sNsN_N","heap",48,0.0107858,0.00178967
"sNsN_N","stack",52,0.0195294,0.00245549
"sNsN_N","heap",52,0.0108986,0.00193331
"sNsN_N","stack",56,0.0225957,0.00237892
"sNsN_N","heap",56,0.0111946,0.00214944
"sNsN_N","stack",60,0.0217026,0.00284782
"sNsN_N","heap",60,0.0177526,0.00265981
"sNsN_N","stack",64,0.0180489,0.00261809
"sNsN_N","heap",64,0.00988048,0.00464064
"sNsN_N","stack",68,0.0240096,0.00338914
"sNsN_N","heap",68,0.0134836,0.00453318
"sNsN_N","stack",72,0.0167119,0.0069316
"sNsN_N","heap",72,0.013597,0.00698276
"sNsN_N","stack",76,0.0256704,0.00866887
"sNsN_N","heap",76,0.0186831,0.00830215
"sNsN_N","stack",8,0.00136857,0.00242913
"sNsN_N","heap",8,0.00134543,0.00237607
"sNsN_N","stack",80,0.0264286,0.00966651
"sNsN_N","heap",80,0.0218197,0.00951199
"sNsN_N","stack",84,0.0290727,0.00723289
"sNsN_N","heap",84,0.0157716,0.0065674
"sNsN_N","stack",88,0.0289372,0.0110911
"sNsN_N","heap",88,0.016442,0.0121438
"sNsN_N","stack",92,0.0291916,0.00686682
"sNsN_N","heap",92,0.0171173,0.00746634
"sNsN_N","stack",96,0.0254634,0.00704369
"sNsN_N","heap",96,0.0182546,0.00704838


==> results-icpx/icpx-stats1682358473.csv <==
"NAME","SIZE","SCALAR_SETLOAD","SCALAR_STORE","SCALAR_OP","SCALAR_TOTAL","VEC_SETLOAD","VEC_STORE","VEC_OP","VEC_DT","VEC_TOTAL"
NN_N,4,8,4,4,16,2,1,1,0,4
NN_1,4,8,1,8,17,2,1,1,3,7
N1_N,4,5,4,4,13,2,1,1,1,5
N1_1,4,5,1,8,14,2,1,2,1,6
rNN_N,4,8,4,4,16,2,1,1,1,5
NN_rN,4,12,4,8,24,3,1,2,1,7
rNN_1,4,8,1,8,17,2,1,1,3,7
rN1_N,4,5,4,4,13,2,1,1,1,5
rN1_1,4,5,1,8,14,2,1,2,1,6
sNsN_N,4,8,4,4,16,2,1,1,0,4
NN_N,8,16,8,8,32,2,1,1,0,4
NN_1,8,16,1,16,33,2,1,2,0,5
N1_N,8,9,8,8,25,2,1,1,1,5
N1_1,8,9,1,16,26,2,1,2,1,6
rNN_N,8,16,8,8,32,2,1,1,1,5
NN_rN,8,24,8,16,48,3,1,2,1,7
rNN_1,8,16,1,16,33,2,1,2,0,5
rN1_N,8,9,8,8,25,2,1,1,1,5
rN1_1,8,9,1,16,26,2,1,2,1,6
sNsN_N,8,16,8,8,32,2,1,1,0,4
NN_N,12,24,12,12,48,4,2,2,0,8
NN_1,12,24,1,24,49,4,1,3,3,11
N1_N,12,13,12,12,37,3,2,2,2,9
N1_1,12,13,1,24,38,3,1,4,5,13
rNN_N,12,20,12,12,44,3,2,2,2,9
NN_rN,12,32,8,24,64,5,1,4,6,16
rNN_1,12,20,1,24,45,3,1,3,3,10
rN1_N,12,9,12,8,29,2,2,1,2,7
rN1_1,12,9,1,20,30,2,1,3,5,11
sNsN_N,12,24,12,12,48,4,2,2,4,12
NN_N,16,32,16,16,64,4,2,2,0,8
NN_1,16,32,1,32,65,4,1,4,0,9
N1_N,16,17,16,16,49,3,2,2,2,9
N1_1,16,17,1,32,50,3,1,4,2,10
rNN_N,16,32,16,16,64,4,2,2,2,10
NN_rN,16,48,16,32,96,6,2,4,2,14
rNN_1,16,32,1,32,65,4,1,4,0,9
rN1_N,16,17,16,16,49,3,2,2,2,9
rN1_1,16,17,1,32,50,3,1,4,2,10
sNsN_N,16,32,16,16,64,4,2,2,6,14
NN_N,20,40,20,20,80,6,3,3,0,12
NN_1,20,40,1,40,81,6,1,5,3,15
N1_N,20,21,20,20,61,4,3,3,3,13
N1_1,20,21,1,40,62,4,1,6,6,17
rNN_N,20,36,20,20,76,5,3,3,3,14
NN_rN,20,56,16,40,112,8,2,6,6,22
rNN_1,20,36,1,40,77,5,1,5,3,14
rN1_N,20,17,20,16,53,3,3,2,2,10
rN1_1,20,17,1,36,54,3,1,5,6,15
sNsN_N,20,40,20,20,80,6,3,3,9,21
NN_N,24,48,24,24,96,6,3,3,0,12
NN_1,24,48,1,48,97,6,1,6,0,13
N1_N,24,25,24,24,73,4,3,3,3,13
N1_1,24,25,1,48,74,4,1,6,3,14
rNN_N,24,40,24,24,88,5,3,3,3,14
NN_rN,24,64,16,48,128,8,2,6,3,19
rNN_1,24,40,1,48,89,5,1,6,0,12
rN1_N,24,17,24,16,57,3,3,2,2,10
rN1_1,24,17,1,40,58,3,1,5,2,11
sNsN_N,24,48,24,24,96,6,3,3,9,21
NN_N,28,56,28,28,112,8,4,4,0,16
NN_1,28,56,1,56,113,8,1,7,3,19
N1_N,28,29,28,28,85,5,4,4,4,17
N1_1,28,29,1,56,86,5,1,8,7,21
rNN_N,28,52,28,28,108,7,4,4,8,23
NN_rN,28,80,24,56,160,11,3,8,13,35
rNN_1,28,52,1,56,109,7,1,7,3,18
rN1_N,28,25,28,24,77,4,4,3,12,23
rN1_1,28,25,1,52,78,4,1,7,15,27
sNsN_N,28,56,28,28,112,8,4,4,12,28
NN_N,32,64,32,32,128,8,4,4,0,16
NN_1,32,64,1,64,129,8,1,8,0,17
N1_N,32,33,32,32,97,5,4,4,4,17
N1_1,32,33,1,64,98,5,1,8,4,18
rNN_N,32,64,32,32,128,8,4,4,4,20
NN_rN,32,96,32,64,192,12,4,8,4,28
rNN_1,32,64,1,64,129,8,1,8,0,17
rN1_N,32,33,32,32,97,5,4,4,4,17
rN1_1,32,33,1,64,98,5,1,8,4,18
sNsN_N,32,64,32,32,128,8,4,4,12,28
NN_N,36,72,36,36,144,10,5,5,0,20
NN_1,36,72,1,72,145,10,1,9,3,23
N1_N,36,37,36,36,109,6,5,5,5,21
N1_1,36,37,1,72,110,6,1,10,8,25
rNN_N,36,68,36,36,140,9,5,5,5,24
NN_rN,36,104,32,72,208,14,4,10,8,36
rNN_1,36,68,1,72,141,9,1,9,3,22
rN1_N,36,33,36,32,101,5,5,4,4,18
rN1_1,36,33,1,68,102,5,1,9,8,23
sNsN_N,36,72,36,36,144,10,5,5,15,35
NN_N,40,80,40,40,160,10,5,5,0,20
NN_1,40,80,1,80,161,10,1,10,0,21
N1_N,40,41,40,40,121,6,5,5,5,21
N1_1,40,41,1,80,122,6,1,10,5,22
rNN_N,40,72,40,40,152,9,5,5,5,24
NN_rN,40,112,32,80,224,14,4,10,5,33
rNN_1,40,72,1,80,153,9,1,10,0,20
rN1_N,40,33,40,32,105,5,5,4,4,18
rN1_1,40,33,1,72,106,5,1,9,4,19
sNsN_N,40,80,40,40,160,10,5,5,15,35
NN_N,44,88,44,44,176,12,6,6,0,24
NN_1,44,88,1,88,177,12,1,11,3,27
N1_N,44,45,44,44,133,7,6,6,6,25
N1_1,44,45,1,88,134,7,1,12,9,29
rNN_N,44,76,44,44,164,10,6,6,14,36
NN_rN,44,120,32,88,240,16,4,12,18,50
rNN_1,44,76,1,88,165,10,1,11,3,25
rN1_N,44,33,44,32,109,5,6,4,17,32
rN1_1,44,33,1,76,110,5,1,10,29,45
sNsN_N,44,88,44,44,176,12,6,6,18,42
NN_N,48,96,48,48,192,12,6,6,0,24
NN_1,48,96,1,96,193,12,1,12,0,25
N1_N,48,49,48,48,145,7,6,6,6,25
N1_1,48,49,1,96,146,7,1,12,6,26
rNN_N,48,80,48,48,176,10,6,6,6,28
NN_rN,48,128,32,96,256,16,4,12,6,38
rNN_1,48,80,1,96,177,10,1,12,0,23
rN1_N,48,33,48,32,113,5,6,4,4,19
rN1_1,48,33,1,80,114,5,1,10,4,20
sNsN_N,48,96,48,48,192,12,6,6,18,42
NN_N,52,104,52,52,208,14,7,7,0,28
NN_1,52,104,1,104,209,14,1,13,3,31
N1_N,52,53,52,52,157,8,7,7,7,29
N1_1,52,53,1,104,158,8,1,14,10,33
rNN_N,52,92,52,52,196,12,7,7,16,42
NN_rN,52,144,40,104,288,19,5,14,23,61
rNN_1,52,92,1,104,197,12,1,13,6,32
rN1_N,52,41,52,40,133,6,7,5,23,41
rN1_1,52,41,1,92,134,6,1,12,33,52
sNsN_N,52,104,52,52,208,14,7,7,21,49
NN_N,56,112,56,56,224,14,7,7,0,28
NN_1,56,112,1,112,225,14,1,14,0,29
N1_N,56,57,56,56,169,8,7,7,7,29
N1_1,56,57,1,112,170,8,1,14,7,30
rNN_N,56,104,56,56,216,13,7,7,7,34
NN_rN,56,160,48,112,320,20,6,14,7,47
rNN_1,56,104,1,112,217,13,1,14,0,28
rN1_N,56,49,56,48,153,7,7,6,6,26
rN1_1,56,49,1,104,154,7,1,13,6,27
sNsN_N,56,112,56,56,224,14,7,7,21,49
NN_N,60,120,60,60,240,16,8,8,0,32
NN_1,60,120,1,120,241,16,1,15,3,35
N1_N,60,61,60,60,181,9,8,8,8,33
N1_1,60,61,1,120,182,9,1,16,11,37
rNN_N,60,116,60,60,236,15,8,8,18,49
NN_rN,60,176,56,120,352,23,7,16,24,70
rNN_1,60,116,1,120,237,15,1,15,3,34
rN1_N,60,57,60,56,173,8,8,7,26,49
rN1_1,60,57,1,116,174,8,1,15,41,65
sNsN_N,60,120,60,60,240,16,8,8,24,56
NN_N,64,128,64,64,256,16,8,8,0,32
NN_1,64,128,1,128,257,16,1,16,0,33
N1_N,64,65,64,64,193,9,8,8,8,33
N1_1,64,65,1,128,194,9,1,16,8,34
rNN_N,64,128,64,64,256,16,8,8,8,40
NN_rN,64,192,64,128,384,24,8,16,8,56
rNN_1,64,128,1,128,257,16,1,16,0,33
rN1_N,64,65,64,64,193,9,8,8,8,33
rN1_1,64,65,1,128,194,9,1,16,8,34
sNsN_N,64,128,64,64,256,16,8,8,24,56
NN_N,68,136,68,68,272,18,9,9,0,36
NN_1,68,136,1,136,273,18,1,17,3,39
N1_N,68,69,68,68,205,10,9,9,9,37
N1_1,68,69,1,136,206,10,1,18,12,41
rNN_N,68,132,68,68,268,17,9,9,25,60
NN_rN,68,200,64,136,400,26,8,18,29,81
rNN_1,68,132,1,136,269,17,1,17,3,38
rN1_N,68,65,68,64,197,9,9,8,33,59
rN1_1,68,65,1,132,198,9,1,17,50,77
sNsN_N,68,136,68,68,272,18,9,9,27,63
NN_N,72,144,72,72,288,18,9,9,0,36
NN_1,72,144,1,144,289,18,1,18,0,37
N1_N,72,73,72,72,217,10,9,9,9,37
N1_1,72,73,1,144,218,10,1,18,9,38
rNN_N,72,136,72,72,280,17,9,9,9,44
NN_rN,72,208,64,144,416,26,8,18,9,61
rNN_1,72,136,1,144,281,17,1,18,0,36
rN1_N,72,65,72,64,201,9,9,8,8,34
rN1_1,72,65,1,136,202,9,1,17,8,35
sNsN_N,72,144,72,72,288,18,9,9,27,63
NN_N,76,152,76,76,304,20,10,10,0,40
NN_1,76,152,1,152,305,20,1,19,3,43
N1_N,76,77,76,76,229,11,10,10,10,41
N1_1,76,77,1,152,230,11,1,20,13,45
rNN_N,76,140,76,76,292,18,10,10,12,50
NN_rN,76,216,64,152,432,28,8,20,21,77
rNN_1,76,140,1,152,293,18,1,19,6,44
rN1_N,76,65,76,64,205,9,10,8,11,38
rN1_1,76,65,1,140,206,9,1,18,15,43
sNsN_N,76,152,76,76,304,20,10,10,30,70
NN_N,80,160,80,80,320,20,10,10,0,40
NN_1,80,160,1,160,321,20,1,20,0,41
N1_N,80,81,80,80,241,11,10,10,10,41
N1_1,80,81,1,160,242,11,1,20,10,42
rNN_N,80,144,80,80,304,18,10,10,10,48
NN_rN,80,224,64,160,448,28,8,20,10,66
rNN_1,80,144,1,160,305,18,1,20,0,39
rN1_N,80,65,80,64,209,9,10,8,8,35
rN1_1,80,65,1,144,210,9,1,18,8,36
sNsN_N,80,160,80,80,320,20,10,10,30,70
NN_N,84,168,84,84,336,22,11,11,0,44
NN_1,84,168,1,168,337,22,1,21,3,47
N1_N,84,85,84,84,253,12,11,11,11,45
N1_1,84,85,1,168,254,12,1,22,14,49
rNN_N,84,148,84,84,316,19,11,11,28,69
NN_rN,84,232,64,168,464,30,8,22,31,91
rNN_1,84,148,1,168,317,19,1,21,9,50
rN1_N,84,65,84,64,213,9,11,8,36,64
rN1_1,84,65,1,148,214,9,1,19,51,80
sNsN_N,84,168,84,84,336,22,11,11,33,77
NN_N,88,176,88,88,352,22,11,11,0,44
NN_1,88,176,1,176,353,22,1,22,0,45
N1_N,88,89,88,88,265,12,11,11,11,45
N1_1,88,89,1,176,266,12,1,22,11,46
rNN_N,88,152,88,88,328,19,11,11,11,52
NN_rN,88,240,64,176,480,30,8,22,11,71
rNN_1,88,152,1,176,329,19,1,22,0,42
rN1_N,88,65,88,64,217,9,11,8,8,36
rN1_1,88,65,1,152,218,9,1,19,8,37
sNsN_N,88,176,88,88,352,22,11,11,33,77
NN_N,92,184,92,92,368,24,12,12,0,48
NN_1,92,184,1,184,369,24,1,23,3,51
N1_N,92,93,92,92,277,13,12,12,12,49
N1_1,92,93,1,184,278,13,1,24,15,53
rNN_N,92,156,92,92,340,20,12,12,18,62
NN_rN,92,248,64,184,496,32,8,24,27,91
rNN_1,92,156,1,184,341,20,1,23,9,53
rN1_N,92,65,92,64,221,9,12,8,17,46
rN1_1,92,65,1,156,222,9,1,20,21,51
sNsN_N,92,184,92,92,368,24,12,12,36,84
NN_N,96,192,96,96,384,24,12,12,0,48
NN_1,96,192,1,192,385,24,1,24,0,49
N1_N,96,97,96,96,289,13,12,12,12,49
N1_1,96,97,1,192,290,13,1,24,12,50
rNN_N,96,160,96,96,352,20,12,12,12,56
NN_rN,96,256,64,192,512,32,8,24,12,76
rNN_1,96,160,1,192,353,20,1,24,0,45
rN1_N,96,65,96,64,225,9,12,8,8,37
rN1_1,96,65,1,160,226,9,1,20,8,38
sNsN_N,96,192,96,96,384,24,12,12,36,84
NN_N,100,200,100,100,400,26,13,13,0,52
NN_1,100,200,1,200,401,26,1,25,3,55
N1_N,100,101,100,100,301,14,13,13,13,53
N1_1,100,101,1,200,302,14,1,26,16,57
rNN_N,100,172,100,100,372,22,13,13,21,69
NN_rN,100,272,72,200,544,35,9,26,25,95
rNN_1,100,172,1,200,373,22,1,25,9,57
rN1_N,100,73,100,72,245,10,13,9,21,53
rN1_1,100,73,1,172,246,10,1,22,26,59
sNsN_N,100,200,100,100,400,26,13,13,39,91
NN_N,104,208,104,104,416,26,13,13,0,52
NN_1,104,208,1,208,417,26,1,26,0,53
N1_N,104,105,104,104,313,14,13,13,13,53
N1_1,104,105,1,208,314,14,1,26,13,54
rNN_N,104,184,104,104,392,23,13,13,13,62
NN_rN,104,288,80,208,576,36,10,26,13,85
rNN_1,104,184,1,208,393,23,1,26,0,50
rN1_N,104,81,104,80,265,11,13,10,10,44
rN1_1,104,81,1,184,266,11,1,23,10,45
sNsN_N,104,208,104,104,416,26,13,13,39,91
NN_N,108,216,108,108,432,28,14,14,0,56
NN_1,108,216,1,216,433,28,1,27,3,59
N1_N,108,109,108,108,325,15,14,14,14,57
N1_1,108,109,1,216,326,15,1,28,17,61
rNN_N,108,196,108,108,412,25,14,14,24,77
NN_rN,108,304,88,216,608,39,11,28,28,106
rNN_1,108,196,1,216,413,25,1,27,9,62
rN1_N,108,89,108,88,285,12,14,11,27,64
rN1_1,108,89,1,196,286,12,1,25,31,69
sNsN_N,108,216,108,108,432,28,14,14,42,98
NN_N,112,224,112,112,448,28,14,14,0,56
NN_1,112,224,1,224,449,28,1,28,0,57
N1_N,112,113,112,112,337,15,14,14,14,57
N1_1,112,113,1,224,338,15,1,28,14,58
rNN_N,112,208,112,112,432,26,14,14,14,68
NN_rN,112,320,96,224,640,40,12,28,14,94
rNN_1,112,208,1,224,433,26,1,28,0,55
rN1_N,112,97,112,96,305,13,14,12,12,51
rN1_1,112,97,1,208,306,13,1,26,12,52
sNsN_N,112,224,112,112,448,28,14,14,42,98
NN_N,116,232,116,116,464,30,15,15,0,60
NN_1,116,232,1,232,465,30,1,29,3,63
N1_N,116,117,116,116,349,16,15,15,15,61
N1_1,116,117,1,232,350,16,1,30,18,65
rNN_N,116,220,116,116,452,28,15,15,24,82
NN_rN,116,336,104,232,672,43,13,30,27,113
rNN_1,116,220,1,232,453,28,1,29,6,64
rN1_N,116,105,116,104,325,14,15,13,26,68
rN1_1,116,105,1,220,326,14,1,28,30,73
sNsN_N,116,232,116,116,464,30,15,15,45,105
NN_N,120,240,120,120,480,30,15,15,0,60
NN_1,120,240,1,240,481,30,1,30,0,61
N1_N,120,121,120,120,361,16,15,15,15,61
N1_1,120,121,1,240,362,16,1,30,15,62
rNN_N,120,232,120,120,472,29,15,15,15,74
NN_rN,120,352,112,240,704,44,14,30,15,103
rNN_1,120,232,1,240,473,29,1,30,0,60
rN1_N,120,113,120,112,345,15,15,14,14,58
rN1_1,120,113,1,232,346,15,1,29,14,59
sNsN_N,120,240,120,120,480,30,15,15,45,105
NN_N,124,248,124,124,496,32,16,16,0,64
NN_1,124,248,1,248,497,32,1,31,3,67
N1_N,124,125,124,124,373,17,16,16,16,65
N1_1,124,125,1,248,374,17,1,32,19,69
rNN_N,124,244,124,124,492,31,16,16,36,99
NN_rN,124,368,120,248,736,47,15,32,41,135
rNN_1,124,244,1,248,493,31,1,31,3,66
rN1_N,124,121,124,120,365,16,16,15,54,101
rN1_1,124,121,1,244,366,16,1,31,87,135
sNsN_N,124,248,124,124,496,32,16,16,48,112
NN_N,128,256,128,128,512,32,16,16,0,64
NN_1,128,256,1,256,513,32,1,32,0,65
N1_N,128,129,128,128,385,17,16,16,16,65
N1_1,128,129,1,256,386,17,1,32,16,66
rNN_N,128,256,128,128,512,32,16,16,16,80
NN_rN,128,384,128,256,768,48,16,32,16,112
rNN_1,128,256,1,256,513,32,1,32,0,65
rN1_N,128,129,128,128,385,17,16,16,16,65
rN1_1,128,129,1,256,386,17,1,32,16,66
sNsN_N,128,256,128,128,512,32,16,16,48,112


==> results-icpx/minavgmax_heap_icpx-bench_res_1682358473.txt <==
# name, speedup_avg, err_min, err_max
sNsN_N 3.08974 2.64614 3.58465
rNN_1 6.32493 5.35307 3.3429
rN1_N 2.63294 2.35536 8.5519
NN_rN 4.54291 4.05608 5.09126
rNN_N 2.08865 1.84881 4.76054
rN1_1 7.64182 7.13855 9.30169
NN_1 2.674 1.74449 4.18368
NN_N 1.03843 0.400634 0.407095
N1_N 1.15076 0.398643 0.357189
N1_1 2.35674 1.48574 4.24605


==> results-icpx/minavgmax_stack_icpx-bench_res_1682358473.txt <==
# name, speedup_avg, err_min, err_max
sNsN_N 4.39263 3.90826 5.10567
rNN_1 9.80837 8.9357 7.83416
rN1_N 3.62056 3.34484 8.35881
NN_rN 6.89655 6.40099 10.5309
rNN_N 3.03172 2.7982 3.93464
rN1_1 11.1993 10.6783 12.3577
NN_1 3.09169 2.18546 4.60228
NN_N 1.3982 0.540381 0.637793
N1_N 1.75359 0.824548 2.87405
N1_1 2.38225 1.53556 4.51833


==> results-icpx/rN1_1_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.0010928 0.0011087 0.985659
8 0.00122978 0.00121689 1.01059
12 0.00152643 0.00303304 0.503267
16 0.00246258 0.00172176 1.43027
20 0.00261983 0.00207358 1.26343
24 0.00290389 0.00183117 1.58581
28 0.0042995 0.00235364 1.82674
32 0.00492863 0.00170818 2.88531
36 0.0102004 0.00105468 9.67156
40 0.0107142 0.00091792 11.6723
44 0.0102393 0.00226289 4.52488
48 0.0119702 0.000986683 12.1318
52 0.0115378 0.0023622 4.88435
56 0.0127656 0.00113174 11.2796
60 0.0133506 0.00274714 4.85982
64 0.00897852 0.00136202 6.59206
68 0.0235635 0.0036175 6.51375
72 0.0169199 0.00127384 13.2826
76 0.0159936 0.00165154 9.68405
80 0.0189852 0.00140208 13.5407
84 0.0199848 0.00361278 5.5317
88 0.0182117 0.00152047 11.9777
92 0.0221332 0.00208133 10.6342
96 0.0218464 0.00168696 12.9502
100 0.0409384 0.00241617 16.9435
104 0.0215265 0.00175847 12.2416
108 0.0226198 0.00307301 7.3608
112 0.0258442 0.00189671 13.6258
116 0.0276939 0.00272816 10.1511
120 0.0261549 0.00204554 12.7863
124 0.0293063 0.00661024 4.43347
128 0.013051 0.00226058 5.7733


==> results-icpx/rN1_1_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.000924477 0.000956659 0.96636
8 0.000656696 0.000779317 0.842656
12 0.00157647 0.00302572 0.521023
16 0.00253839 0.00172718 1.46967
20 0.0025703 0.00209821 1.225
24 0.00283248 0.00181323 1.56212
28 0.00534295 0.00336372 1.58841
32 0.00571403 0.00159676 3.57852
36 0.0176497 0.00147805 11.9412
40 0.0187596 0.00108261 17.3281
44 0.0189383 0.00294974 6.42033
48 0.0235017 0.00106758 22.014
52 0.0221646 0.00265584 8.34561
56 0.0154203 0.00111021 13.8895
60 0.0252506 0.00275722 9.15799
64 0.0149324 0.00173034 8.62975
68 0.0287135 0.0035367 8.11873
72 0.0288654 0.00124644 23.1583
76 0.0272696 0.00182834 14.915
80 0.0317438 0.00134753 23.557
84 0.0320787 0.00357153 8.98178
88 0.03103 0.00145088 21.387
92 0.0340297 0.00206715 16.4621
96 0.0240992 0.00158209 15.2325
100 0.0359771 0.00231824 15.5191
104 0.0335867 0.00168099 19.9803
108 0.0350661 0.00296841 11.8131
112 0.0368485 0.00184331 19.9904
116 0.0303247 0.00262591 11.5483
120 0.0402351 0.00185644 21.6733
124 0.0413974 0.00641751 6.4507
128 0.024942 0.00246691 10.1106


==> results-icpx/rN1_N_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.000973816 0.00227095 0.428814
8 0.00120331 0.0023064 0.521727
12 0.00123676 0.00297945 0.415097
16 0.00108712 0.00349553 0.311003
20 0.00171806 0.00511523 0.335872
24 0.00178477 0.00434713 0.410563
28 0.010706 0.00138204 7.74652
32 0.00189853 0.00683965 0.277577
36 0.0151468 0.00477095 3.1748
40 0.0113762 0.00394166 2.88614
44 0.0100794 0.0036161 2.78737
48 0.0125219 0.00486583 2.57344
52 0.0125639 0.00202191 6.21388
56 0.01391 0.00578636 2.40393
60 0.0195371 0.00249487 7.83091
64 0.00724924 0.00683954 1.0599
68 0.025134 0.00224715 11.1848
72 0.0187 0.00703808 2.65697
76 0.0172247 0.00764647 2.25263
80 0.02077 0.00823266 2.52288
84 0.022459 0.00662487 3.3901
88 0.019999 0.00945431 2.11533
92 0.0249167 0.00758244 3.28611
96 0.0313472 0.0118921 2.63597
100 0.0266013 0.00996968 2.66822
104 0.0237225 0.0130881 1.81252
108 0.024467 0.0118294 2.06832
112 0.0275107 0.0154957 1.77538
116 0.0307742 0.0149776 2.05468
120 0.0271835 0.0171915 1.58122
124 0.0334292 0.0156637 2.13418
128 0.0138251 0.0187568 0.737071


==> results-icpx/rN1_N_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.000954244 0.00247992 0.384788
8 0.00109294 0.00236205 0.462708
12 0.00126025 0.00296213 0.425454
16 0.00172753 0.00426428 0.405116
20 0.00167408 0.00607165 0.275721
24 0.00183909 0.0055692 0.330225
28 0.0198796 0.00221383 8.97973
32 0.00353666 0.00736063 0.480483
36 0.0191419 0.00541249 3.53662
40 0.0209019 0.00479233 4.36153
44 0.0118918 0.00459739 2.58664
48 0.0238961 0.00524566 4.5554
52 0.0236846 0.00272895 8.67902
56 0.0253551 0.00618851 4.09713
60 0.0241878 0.0023945 10.1014
64 0.0156479 0.0094065 1.66352
68 0.0302425 0.00252455 11.9794
72 0.0286155 0.007081 4.04117
76 0.0298228 0.00726353 4.10583
80 0.0317782 0.00777677 4.0863
84 0.0353288 0.00686674 5.14492
88 0.030819 0.00869961 3.54257
92 0.0371526 0.00811463 4.57847
96 0.0367279 0.00926353 3.96478
100 0.0394632 0.0088913 4.43841
104 0.0355203 0.0131665 2.69778
108 0.0366902 0.010558 3.47511
112 0.0383947 0.0157957 2.43071
116 0.0431179 0.0148401 2.9055
120 0.0390507 0.0162685 2.40039
124 0.0460758 0.0138813 3.31927
128 0.026255 0.0184665 1.42176


==> results-icpx/rNN_1_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00140096 0.00144153 0.971856
8 0.00223298 0.00137593 1.62289
12 0.00308596 0.00240791 1.28159
16 0.00460242 0.0015491 2.97103
20 0.00490352 0.00146068 3.35701
24 0.00668368 0.00175461 3.80921
28 0.00734641 0.00154841 4.74449
32 0.00909786 0.0017819 5.10571
36 0.0119773 0.00132925 9.01057
40 0.0128324 0.00143931 8.91566
44 0.0128319 0.00196915 6.51647
48 0.0146948 0.00151997 9.66782
52 0.0154413 0.00250778 6.15736
56 0.0163388 0.00181388 9.00765
60 0.0174744 0.00262496 6.65702
64 0.00946094 0.00220319 4.2942
68 0.0258245 0.00275551 9.37195
72 0.0220895 0.00242264 9.11795
76 0.0227485 0.00280788 8.10166
80 0.0246643 0.00274687 8.97906
84 0.0263837 0.00380981 6.9252
88 0.0269106 0.00323378 8.32172
92 0.0288737 0.00332786 8.67636
96 0.029878 0.00318679 9.37558
100 0.0312352 0.00456714 6.83912
104 0.0322474 0.00397932 8.10375
108 0.0338898 0.00551498 6.14504
112 0.0350082 0.00521974 6.70689
116 0.0426527 0.00586531 7.27203
120 0.037782 0.0065242 5.79105
124 0.0393355 0.00607633 6.47356
128 0.0152489 0.0072399 2.10623


==> results-icpx/rNN_1_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00121286 0.00138983 0.872668
8 0.00216565 0.00147883 1.46443
12 0.00304828 0.00232515 1.311
16 0.00494737 0.00152749 3.23889
20 0.00587696 0.00139198 4.22201
24 0.00820568 0.00212853 3.85509
28 0.00945733 0.0018873 5.01104
32 0.0135456 0.00263939 5.13209
36 0.0218756 0.00133213 16.4215
40 0.0234499 0.0014255 16.4503
44 0.024278 0.00221006 10.9852
48 0.0236179 0.00138247 17.0838
52 0.0263763 0.0021072 12.5172
56 0.0293715 0.00171864 17.09
60 0.0301718 0.00257634 11.7111
64 0.0155843 0.00333392 4.67447
68 0.0328971 0.00267896 12.2798
72 0.0361887 0.00205122 17.6425
76 0.0355287 0.00339655 10.4602
80 0.0365041 0.00223854 16.3071
84 0.0388558 0.00329474 11.7933
88 0.038312 0.0029574 12.9546
92 0.041052 0.00306663 13.3867
96 0.0417783 0.00306991 13.609
100 0.0439236 0.00419618 10.4675
104 0.0448285 0.00387671 11.5635
108 0.046343 0.0051501 8.99847
112 0.0480026 0.00485078 9.89585
116 0.0487637 0.00532395 9.15931
120 0.050669 0.00417367 12.1402
124 0.0406107 0.00521619 7.78551
128 0.0273222 0.00807543 3.38337


==> results-icpx/rNN_N_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00121195 0.00271852 0.445812
8 0.00118695 0.00235247 0.504555
12 0.00145581 0.00296213 0.491474
16 0.00150773 0.00361024 0.417626
20 0.00218766 0.00912118 0.239844
24 0.00232876 0.00488605 0.476614
28 0.0108802 0.00202264 5.37921
32 0.00276035 0.00550861 0.501097
36 0.00999171 0.00389405 2.56589
40 0.0112472 0.00644966 1.74384
44 0.0169543 0.00247537 6.8492
48 0.0133561 0.00606134 2.20349
52 0.0256906 0.00435696 5.89645
56 0.0154086 0.0061189 2.5182
60 0.0156767 0.00370757 4.2283
64 0.00731766 0.00842117 0.86896
68 0.0202653 0.00609067 3.32727
72 0.0197119 0.010465 1.8836
76 0.0196156 0.0117082 1.67537
80 0.0217856 0.012332 1.76659
84 0.0255909 0.00778908 3.28548
88 0.0230003 0.0139729 1.64606
92 0.0274486 0.0125489 2.18733
96 0.025891 0.0150684 1.71823
100 0.029803 0.0142574 2.09035
104 0.0269843 0.01704 1.58359
108 0.0276933 0.0162193 1.70743
112 0.0357237 0.0190041 1.87979
116 0.0344459 0.0170015 2.02605
120 0.0310996 0.0200893 1.54807
124 0.0370609 0.0151244 2.4504
128 0.0148143 0.0202733 0.73073


==> results-icpx/rNN_N_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.000870364 0.0024245 0.358987
8 0.0012014 0.00243573 0.49324
12 0.00130234 0.00319781 0.40726
16 0.00147349 0.00418643 0.351968
20 0.001517 0.00649629 0.233518
24 0.00200171 0.0063418 0.315638
28 0.0205446 0.00308816 6.6527
32 0.00250759 0.00766797 0.327021
36 0.0202306 0.00545317 3.70988
40 0.0220899 0.00444257 4.97232
44 0.0125368 0.00210824 5.94657
48 0.0243747 0.00597947 4.0764
52 0.0260458 0.00421209 6.18358
56 0.0269866 0.00593096 4.55012
60 0.0284502 0.0042624 6.67469
64 0.00926318 0.00644192 1.43795
68 0.0315844 0.00453385 6.96635
72 0.0307856 0.0103696 2.96883
76 0.031662 0.00978217 3.23671
80 0.0332811 0.0121728 2.73405
84 0.0382077 0.0079025 4.83489
88 0.0361468 0.012674 2.85204
92 0.039448 0.0108698 3.62914
96 0.0382622 0.0152119 2.51528
100 0.0438151 0.0140769 3.11255
104 0.0405563 0.017433 2.32641
108 0.0401421 0.0123002 3.26353
112 0.0421256 0.0177714 2.37042
116 0.0461891 0.0166795 2.76921
120 0.042727 0.0201262 2.12295
124 0.0498453 0.0149573 3.33251
128 0.0251501 0.0195231 1.28822


==> results-icpx/sNsN_N_heap_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00117515 0.00264911 0.443602
8 0.00134543 0.00237607 0.566242
12 0.00166906 0.00154924 1.07734
16 0.00183176 0.00185746 0.986164
20 0.00230545 0.00211579 1.08964
24 0.00256895 0.00207588 1.23752
28 0.010238 0.00157766 6.48936
32 0.00274037 0.0024727 1.10825
36 0.00958065 0.00167361 5.72454
40 0.0096392 0.00156127 6.17395
44 0.00867382 0.00151921 5.70943
48 0.0107858 0.00178967 6.0267
52 0.0108986 0.00193331 5.63727
56 0.0111946 0.00214944 5.20815
60 0.0177526 0.00265981 6.67439
64 0.00988048 0.00464064 2.12912
68 0.0134836 0.00453318 2.97442
72 0.013597 0.00698276 1.94722
76 0.0186831 0.00830215 2.25039
80 0.0218197 0.00951199 2.29392
84 0.0157716 0.0065674 2.4015
88 0.016442 0.0121438 1.35394
92 0.0171173 0.00746634 2.2926
96 0.0182546 0.00704838 2.5899
100 0.0256159 0.0079426 3.22513
104 0.0268829 0.00777843 3.45608
108 0.0275008 0.00861253 3.19312
112 0.0266417 0.00866536 3.07451
116 0.0375387 0.00922974 4.06715
120 0.0306359 0.00919006 3.33359
124 0.0340697 0.0127391 2.67442
128 0.0196595 0.0134464 1.46206


==> results-icpx/sNsN_N_stack_icpx-bench_res_1682358473.txt <==
# size seqtime vectime speedup
4 0.00126192 0.00260529 0.484368
8 0.00136857 0.00242913 0.563399
12 0.00163988 0.00172894 0.948489
16 0.00174913 0.00159268 1.09823
20 0.00207681 0.00173031 1.20025
24 0.00259309 0.0022712 1.14173
28 0.0126656 0.00247224 5.12313
32 0.00360045 0.00295702 1.21759
36 0.0154814 0.00190637 8.12088
40 0.0166149 0.00196605 8.4509
44 0.00883431 0.00125279 7.05171
48 0.0191297 0.00217495 8.79547
52 0.0195294 0.00245549 7.95336
56 0.0225957 0.00237892 9.4983
60 0.0217026 0.00284782 7.62078
64 0.0180489 0.00261809 6.89392
68 0.0240096 0.00338914 7.08428
72 0.0167119 0.0069316 2.41097
76 0.0256704 0.00866887 2.96122
80 0.0264286 0.00966651 2.73404
84 0.0290727 0.00723289 4.01951
88 0.0289372 0.0110911 2.60905
92 0.0291916 0.00686682 4.25111
96 0.0254634 0.00704369 3.61507
100 0.0377807 0.00771402 4.89767
104 0.0339368 0.00693847 4.89111
108 0.0333025 0.00772563 4.31065
112 0.0374878 0.0085461 4.38654
116 0.0448995 0.00806396 5.56792
120 0.0424659 0.00902076 4.70757
124 0.0453096 0.0133895 3.38397
128 0.0327593 0.0127419 2.57099


==> stats/N1_1_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 5 1 8 14 2 1 2 1 6
8 9 1 16 26 2 1 2 1 6
12 13 1 24 38 3 1 4 5 13
16 17 1 32 50 3 1 4 2 10
20 21 1 40 62 4 1 6 6 17
24 25 1 48 74 4 1 6 3 14
28 29 1 56 86 5 1 8 7 21
32 33 1 64 98 5 1 8 4 18
36 37 1 72 110 6 1 10 8 25
40 41 1 80 122 6 1 10 5 22
44 45 1 88 134 7 1 12 9 29
48 49 1 96 146 7 1 12 6 26
52 53 1 104 158 8 1 14 10 33
56 57 1 112 170 8 1 14 7 30
60 61 1 120 182 9 1 16 11 37
64 65 1 128 194 9 1 16 8 34
68 69 1 136 206 10 1 18 12 41
72 73 1 144 218 10 1 18 9 38
76 77 1 152 230 11 1 20 13 45
80 81 1 160 242 11 1 20 10 42
84 85 1 168 254 12 1 22 14 49
88 89 1 176 266 12 1 22 11 46
92 93 1 184 278 13 1 24 15 53
96 97 1 192 290 13 1 24 12 50
100 101 1 200 302 14 1 26 16 57
104 105 1 208 314 14 1 26 13 54
108 109 1 216 326 15 1 28 17 61
112 113 1 224 338 15 1 28 14 58
116 117 1 232 350 16 1 30 18 65
120 121 1 240 362 16 1 30 15 62
124 125 1 248 374 17 1 32 19 69
128 129 1 256 386 17 1 32 16 66


==> stats/N1_N_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 5 4 4 13 2 1 1 1 5
8 9 8 8 25 2 1 1 1 5
12 13 12 12 37 3 2 2 2 9
16 17 16 16 49 3 2 2 2 9
20 21 20 20 61 4 3 3 3 13
24 25 24 24 73 4 3 3 3 13
28 29 28 28 85 5 4 4 4 17
32 33 32 32 97 5 4 4 4 17
36 37 36 36 109 6 5 5 5 21
40 41 40 40 121 6 5 5 5 21
44 45 44 44 133 7 6 6 6 25
48 49 48 48 145 7 6 6 6 25
52 53 52 52 157 8 7 7 7 29
56 57 56 56 169 8 7 7 7 29
60 61 60 60 181 9 8 8 8 33
64 65 64 64 193 9 8 8 8 33
68 69 68 68 205 10 9 9 9 37
72 73 72 72 217 10 9 9 9 37
76 77 76 76 229 11 10 10 10 41
80 81 80 80 241 11 10 10 10 41
84 85 84 84 253 12 11 11 11 45
88 89 88 88 265 12 11 11 11 45
92 93 92 92 277 13 12 12 12 49
96 97 96 96 289 13 12 12 12 49
100 101 100 100 301 14 13 13 13 53
104 105 104 104 313 14 13 13 13 53
108 109 108 108 325 15 14 14 14 57
112 113 112 112 337 15 14 14 14 57
116 117 116 116 349 16 15 15 15 61
120 121 120 120 361 16 15 15 15 61
124 125 124 124 373 17 16 16 16 65
128 129 128 128 385 17 16 16 16 65


==> stats/NN_1_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 8 1 8 17 2 1 1 3 7
8 16 1 16 33 2 1 2 0 5
12 24 1 24 49 4 1 3 3 11
16 32 1 32 65 4 1 4 0 9
20 40 1 40 81 6 1 5 3 15
24 48 1 48 97 6 1 6 0 13
28 56 1 56 113 8 1 7 3 19
32 64 1 64 129 8 1 8 0 17
36 72 1 72 145 10 1 9 3 23
40 80 1 80 161 10 1 10 0 21
44 88 1 88 177 12 1 11 3 27
48 96 1 96 193 12 1 12 0 25
52 104 1 104 209 14 1 13 3 31
56 112 1 112 225 14 1 14 0 29
60 120 1 120 241 16 1 15 3 35
64 128 1 128 257 16 1 16 0 33
68 136 1 136 273 18 1 17 3 39
72 144 1 144 289 18 1 18 0 37
76 152 1 152 305 20 1 19 3 43
80 160 1 160 321 20 1 20 0 41
84 168 1 168 337 22 1 21 3 47
88 176 1 176 353 22 1 22 0 45
92 184 1 184 369 24 1 23 3 51
96 192 1 192 385 24 1 24 0 49
100 200 1 200 401 26 1 25 3 55
104 208 1 208 417 26 1 26 0 53
108 216 1 216 433 28 1 27 3 59
112 224 1 224 449 28 1 28 0 57
116 232 1 232 465 30 1 29 3 63
120 240 1 240 481 30 1 30 0 61
124 248 1 248 497 32 1 31 3 67
128 256 1 256 513 32 1 32 0 65


==> stats/NN_N_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 8 4 4 16 2 1 1 0 4
8 16 8 8 32 2 1 1 0 4
12 24 12 12 48 4 2 2 0 8
16 32 16 16 64 4 2 2 0 8
20 40 20 20 80 6 3 3 0 12
24 48 24 24 96 6 3 3 0 12
28 56 28 28 112 8 4 4 0 16
32 64 32 32 128 8 4 4 0 16
36 72 36 36 144 10 5 5 0 20
40 80 40 40 160 10 5 5 0 20
44 88 44 44 176 12 6 6 0 24
48 96 48 48 192 12 6 6 0 24
52 104 52 52 208 14 7 7 0 28
56 112 56 56 224 14 7 7 0 28
60 120 60 60 240 16 8 8 0 32
64 128 64 64 256 16 8 8 0 32
68 136 68 68 272 18 9 9 0 36
72 144 72 72 288 18 9 9 0 36
76 152 76 76 304 20 10 10 0 40
80 160 80 80 320 20 10 10 0 40
84 168 84 84 336 22 11 11 0 44
88 176 88 88 352 22 11 11 0 44
92 184 92 92 368 24 12 12 0 48
96 192 96 96 384 24 12 12 0 48
100 200 100 100 400 26 13 13 0 52
104 208 104 104 416 26 13 13 0 52
108 216 108 108 432 28 14 14 0 56
112 224 112 112 448 28 14 14 0 56
116 232 116 116 464 30 15 15 0 60
120 240 120 120 480 30 15 15 0 60
124 248 124 124 496 32 16 16 0 64
128 256 128 128 512 32 16 16 0 64


==> stats/NN_rN_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 12 4 8 24 3 1 2 1 7
8 24 8 16 48 3 1 2 1 7
12 32 8 24 64 5 1 4 6 16
16 48 16 32 96 6 2 4 2 14
20 56 16 40 112 8 2 6 6 22
24 64 16 48 128 8 2 6 3 19
28 80 24 56 160 11 3 8 13 35
32 96 32 64 192 12 4 8 4 28
36 104 32 72 208 14 4 10 8 36
40 112 32 80 224 14 4 10 5 33
44 120 32 88 240 16 4 12 18 50
48 128 32 96 256 16 4 12 6 38
52 144 40 104 288 19 5 14 23 61
56 160 48 112 320 20 6 14 7 47
60 176 56 120 352 23 7 16 24 70
64 192 64 128 384 24 8 16 8 56
68 200 64 136 400 26 8 18 29 81
72 208 64 144 416 26 8 18 9 61
76 216 64 152 432 28 8 20 21 77
80 224 64 160 448 28 8 20 10 66
84 232 64 168 464 30 8 22 31 91
88 240 64 176 480 30 8 22 11 71
92 248 64 184 496 32 8 24 27 91
96 256 64 192 512 32 8 24 12 76
100 272 72 200 544 35 9 26 25 95
104 288 80 208 576 36 10 26 13 85
108 304 88 216 608 39 11 28 28 106
112 320 96 224 640 40 12 28 14 94
116 336 104 232 672 43 13 30 27 113
120 352 112 240 704 44 14 30 15 103
124 368 120 248 736 47 15 32 41 135
128 384 128 256 768 48 16 32 16 112


==> stats/rN1_1_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 5 1 8 14 2 1 2 1 6
8 9 1 16 26 2 1 2 1 6
12 9 1 20 30 2 1 3 5 11
16 17 1 32 50 3 1 4 2 10
20 17 1 36 54 3 1 5 6 15
24 17 1 40 58 3 1 5 2 11
28 25 1 52 78 4 1 7 15 27
32 33 1 64 98 5 1 8 4 18
36 33 1 68 102 5 1 9 8 23
40 33 1 72 106 5 1 9 4 19
44 33 1 76 110 5 1 10 29 45
48 33 1 80 114 5 1 10 4 20
52 41 1 92 134 6 1 12 33 52
56 49 1 104 154 7 1 13 6 27
60 57 1 116 174 8 1 15 41 65
64 65 1 128 194 9 1 16 8 34
68 65 1 132 198 9 1 17 50 77
72 65 1 136 202 9 1 17 8 35
76 65 1 140 206 9 1 18 15 43
80 65 1 144 210 9 1 18 8 36
84 65 1 148 214 9 1 19 51 80
88 65 1 152 218 9 1 19 8 37
92 65 1 156 222 9 1 20 21 51
96 65 1 160 226 9 1 20 8 38
100 73 1 172 246 10 1 22 26 59
104 81 1 184 266 11 1 23 10 45
108 89 1 196 286 12 1 25 31 69
112 97 1 208 306 13 1 26 12 52
116 105 1 220 326 14 1 28 30 73
120 113 1 232 346 15 1 29 14 59
124 121 1 244 366 16 1 31 87 135
128 129 1 256 386 17 1 32 16 66


==> stats/rN1_N_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 5 4 4 13 2 1 1 1 5
8 9 8 8 25 2 1 1 1 5
12 9 12 8 29 2 2 1 2 7
16 17 16 16 49 3 2 2 2 9
20 17 20 16 53 3 3 2 2 10
24 17 24 16 57 3 3 2 2 10
28 25 28 24 77 4 4 3 12 23
32 33 32 32 97 5 4 4 4 17
36 33 36 32 101 5 5 4 4 18
40 33 40 32 105 5 5 4 4 18
44 33 44 32 109 5 6 4 17 32
48 33 48 32 113 5 6 4 4 19
52 41 52 40 133 6 7 5 23 41
56 49 56 48 153 7 7 6 6 26
60 57 60 56 173 8 8 7 26 49
64 65 64 64 193 9 8 8 8 33
68 65 68 64 197 9 9 8 33 59
72 65 72 64 201 9 9 8 8 34
76 65 76 64 205 9 10 8 11 38
80 65 80 64 209 9 10 8 8 35
84 65 84 64 213 9 11 8 36 64
88 65 88 64 217 9 11 8 8 36
92 65 92 64 221 9 12 8 17 46
96 65 96 64 225 9 12 8 8 37
100 73 100 72 245 10 13 9 21 53
104 81 104 80 265 11 13 10 10 44
108 89 108 88 285 12 14 11 27 64
112 97 112 96 305 13 14 12 12 51
116 105 116 104 325 14 15 13 26 68
120 113 120 112 345 15 15 14 14 58
124 121 124 120 365 16 16 15 54 101
128 129 128 128 385 17 16 16 16 65


==> stats/rNN_1_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 8 1 8 17 2 1 1 3 7
8 16 1 16 33 2 1 2 0 5
12 20 1 24 45 3 1 3 3 10
16 32 1 32 65 4 1 4 0 9
20 36 1 40 77 5 1 5 3 14
24 40 1 48 89 5 1 6 0 12
28 52 1 56 109 7 1 7 3 18
32 64 1 64 129 8 1 8 0 17
36 68 1 72 141 9 1 9 3 22
40 72 1 80 153 9 1 10 0 20
44 76 1 88 165 10 1 11 3 25
48 80 1 96 177 10 1 12 0 23
52 92 1 104 197 12 1 13 6 32
56 104 1 112 217 13 1 14 0 28
60 116 1 120 237 15 1 15 3 34
64 128 1 128 257 16 1 16 0 33
68 132 1 136 269 17 1 17 3 38
72 136 1 144 281 17 1 18 0 36
76 140 1 152 293 18 1 19 6 44
80 144 1 160 305 18 1 20 0 39
84 148 1 168 317 19 1 21 9 50
88 152 1 176 329 19 1 22 0 42
92 156 1 184 341 20 1 23 9 53
96 160 1 192 353 20 1 24 0 45
100 172 1 200 373 22 1 25 9 57
104 184 1 208 393 23 1 26 0 50
108 196 1 216 413 25 1 27 9 62
112 208 1 224 433 26 1 28 0 55
116 220 1 232 453 28 1 29 6 64
120 232 1 240 473 29 1 30 0 60
124 244 1 248 493 31 1 31 3 66
128 256 1 256 513 32 1 32 0 65


==> stats/rNN_N_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 8 4 4 16 2 1 1 1 5
8 16 8 8 32 2 1 1 1 5
12 20 12 12 44 3 2 2 2 9
16 32 16 16 64 4 2 2 2 10
20 36 20 20 76 5 3 3 3 14
24 40 24 24 88 5 3 3 3 14
28 52 28 28 108 7 4 4 8 23
32 64 32 32 128 8 4 4 4 20
36 68 36 36 140 9 5 5 5 24
40 72 40 40 152 9 5 5 5 24
44 76 44 44 164 10 6 6 14 36
48 80 48 48 176 10 6 6 6 28
52 92 52 52 196 12 7 7 16 42
56 104 56 56 216 13 7 7 7 34
60 116 60 60 236 15 8 8 18 49
64 128 64 64 256 16 8 8 8 40
68 132 68 68 268 17 9 9 25 60
72 136 72 72 280 17 9 9 9 44
76 140 76 76 292 18 10 10 12 50
80 144 80 80 304 18 10 10 10 48
84 148 84 84 316 19 11 11 28 69
88 152 88 88 328 19 11 11 11 52
92 156 92 92 340 20 12 12 18 62
96 160 96 96 352 20 12 12 12 56
100 172 100 100 372 22 13 13 21 69
104 184 104 104 392 23 13 13 13 62
108 196 108 108 412 25 14 14 24 77
112 208 112 112 432 26 14 14 14 68
116 220 116 116 452 28 15 15 24 82
120 232 120 120 472 29 15 15 15 74
124 244 124 124 492 31 16 16 36 99
128 256 128 128 512 32 16 16 16 80


==> stats/sNsN_N_stats1657156478.txt <==
# SIZE SCALAR_SETLOAD SCALAR_STORE SCALAR_OP SCALAR_TOTAL VEC_SETLOAD VEC_STORE VEC_OP VEC_DT VEC_TOTAL
4 8 4 4 16 2 1 1 0 4
8 16 8 8 32 2 1 1 0 4
12 24 12 12 48 4 2 2 4 12
16 32 16 16 64 4 2 2 6 14
20 40 20 20 80 6 3 3 9 21
24 48 24 24 96 6 3 3 9 21
28 56 28 28 112 8 4 4 12 28
32 64 32 32 128 8 4 4 12 28
36 72 36 36 144 10 5 5 15 35
40 80 40 40 160 10 5 5 15 35
44 88 44 44 176 12 6 6 18 42
48 96 48 48 192 12 6 6 18 42
52 104 52 52 208 14 7 7 21 49
56 112 56 56 224 14 7 7 21 49
60 120 60 60 240 16 8 8 24 56
64 128 64 64 256 16 8 8 24 56
68 136 68 68 272 18 9 9 27 63
72 144 72 72 288 18 9 9 27 63
76 152 76 76 304 20 10 10 30 70
80 160 80 80 320 20 10 10 30 70
84 168 84 84 336 22 11 11 33 77
88 176 88 88 352 22 11 11 33 77
92 184 92 92 368 24 12 12 36 84
96 192 96 96 384 24 12 12 36 84
100 200 100 100 400 26 13 13 39 91
104 208 104 104 416 26 13 13 39 91
108 216 108 108 432 28 14 14 42 98
112 224 112 112 448 28 14 14 42 98
116 232 116 116 464 30 15 15 45 105
120 240 120 120 480 30 15 15 45 105
124 248 124 124 496 32 16 16 48 112
128 256 128 128 512 32 16 16 48 112

